How to choose my stochastic volatility parameters? A review

Based on the existing literature, this article presents the different ways of choosing the parameters of stochastic volatility models in general, in the context of pricing financial derivative contracts. This includes the use of stochastic volatility inside stochastic local volatility models.

==> correlation_slv.txt <==
n	rho	t	strike	type	price	error	stderr	time	pricerel
131072	-0.95	0.5	1	Vanilla	0.049936	0.000038	0.000183	9m7.009131965s	0.000360591369846563
131072	-0.95	0.5	1	Variance	0.04908	0	0.000154	9m7.009131965s	0.00116271953980784
131072	-0.95	0.5	1	VarianceOption	0.01773	0	0.00013	9m7.009131965s	-0.0647747652705981
131072	-0.95	1	1	Vanilla	0.064213	-0.000054	0.000248	9m7.009131965s	-0.00228402734617761
131072	-0.95	1	1	Variance	0.038499	0	0.000159	9m7.009131965s	-0.00318471337579618
131072	-0.95	1	1	VarianceOption	0.013943	0	0.000134	9m7.009131965s	-0.103228711088243
131072	-0.95	1.5	1	Vanilla	0.075852	-0.000096	0.000306	9m7.009131965s	0.000752028497922108
131072	-0.95	1.5	1	Variance	0.047747	0	0.000239	9m7.009131965s	0.000544833511451959
131072	-0.95	1.5	1	VarianceOption	0.023265	0	0.000215	9m7.009131965s	-0.0671985886692594
131072	-0.95	2	1	Vanilla	0.086101	0.000061	0.000364	9m7.009131965s	0.00124427285624584
131072	-0.95	2	1	Variance	0.06149	0	0.002503	9m7.009131965s	0.0485301139076462
131072	-0.95	2	1	VarianceOption	0.037117	0	0.0025	9m7.009131965s	0.0273464529879044
131072	-0.95	2.5	1	Vanilla	0.095051	0.000116	0.000417	9m7.009131965s	0.00158059451428327
131072	-0.95	2.5	1	Variance	0.03832	0	0.000174	9m7.009131965s	0.00524658971668401
131072	-0.95	2.5	1	VarianceOption	0.015228	0	0.000149	9m7.009131965s	-0.115217012375806
131072	-0.95	3	1	Vanilla	0.102904	-0.000147	0.000448	9m7.009131965s	-0.00494125610404694
131072	-0.95	3	1	Variance	0.040465	0	0.000197	9m7.009131965s	-0.000123548307388144
131072	-0.95	3	1	VarianceOption	0.017355	0	0.000173	9m7.009131965s	-0.117063492063492
131072	-0.95	3.5	1	Vanilla	0.110194	-0.000367	0.000485	9m7.009131965s	-0.00149512047046452
131072	-0.95	3.5	1	Variance	0.042778	0	0.000217	9m7.009131965s	0.00135767790262165
131072	-0.95	3.5	1	VarianceOption	0.019588	0	0.000193	9m7.009131965s	-0.107445548163674
131072	-0.95	4	1	Vanilla	0.116984	-0.000597	0.000518	9m7.009131965s	-0.00253237949881047
131072	-0.95	4	1	Variance	0.04539	0	0.000242	9m7.009131965s	0.00167718585867505
131072	-0.95	4	1	VarianceOption	0.022163	0	0.000218	9m7.009131965s	-0.0991748973702394
131072	-0.95	4.5	1	Vanilla	0.123485	-0.000708	0.000552	9m7.009131965s	0.000121487000890985
131072	-0.95	4.5	1	Variance	0.048194	0	0.000268	9m7.009131965s	-0.00161584355319855
131072	-0.95	4.5	1	VarianceOption	0.024923	0	0.000244	9m7.009131965s	-0.0961412925219409
131072	-0.95	5	1	Vanilla	0.129979	-0.000482	0.000593	9m7.009131965s	0.00487054403203757
131072	-0.95	5	1	Variance	0.051271	0	0.000301	9m7.009131965s	0.000487842953596385
131072	-0.95	5	1	VarianceOption	0.028021	0	0.000277	9m7.009131965s	-0.0861326723631857
131072	-0.755929	0.5	1	Vanilla	0.049922	0.000023	0.000183	8m36.244110188s	8.01314155214339E-05
131072	-0.755929	0.5	1	Variance	0.049063	0	0.000157	8m36.244110188s	0.000815943536707442
131072	-0.755929	0.5	1	VarianceOption	0.018116	0	0.000132	8m36.244110188s	-0.0444139677181137
131072	-0.755929	1	1	Vanilla	0.064315	0.000047	0.00025	8m36.244110188s	-0.000699192044748331
131072	-0.755929	1	1	Variance	0.038579	0	0.000166	8m36.244110188s	-0.00111335508259525
131072	-0.755929	1	1	VarianceOption	0.014394	0	0.000141	8m36.244110188s	-0.0742217648572163
131072	-0.755929	1.5	1	Vanilla	0.076136	0.000189	0.000309	8m36.244110188s	0.0044989775051123
131072	-0.755929	1.5	1	Variance	0.047855	0	0.000249	8m36.244110188s	0.00280798809748339
131072	-0.755929	1.5	1	VarianceOption	0.023822	0	0.000225	8m36.244110188s	-0.0448658834850247
131072	-0.755929	2	1	Vanilla	0.086266	0.000226	0.000369	8m36.244110188s	0.00316301137288644
131072	-0.755929	2	1	Variance	0.058521	0	0.000345	8m36.244110188s	-0.00209740126867208
131072	-0.755929	2	1	VarianceOption	0.034788	0	0.000321	8m36.244110188s	-0.0371169974258906
131072	-0.755929	2.5	1	Vanilla	0.09522	0.000286	0.000419	8m36.244110188s	0.00336139766704258
131072	-0.755929	2.5	1	Variance	0.03818	0	0.000181	8m36.244110188s	0.00157397691500516
131072	-0.755929	2.5	1	VarianceOption	0.015734	0	0.000155	8m36.244110188s	-0.0858172099238859
131072	-0.755929	3	1	Vanilla	0.102921	-0.00013	0.00046	8m36.244110188s	-0.00477686989314907
131072	-0.755929	3	1	Variance	0.040199	0	0.000202	8m36.244110188s	-0.00669631826043982
131072	-0.755929	3	1	VarianceOption	0.017762	0	0.000177	8m36.244110188s	-0.0963573463573464
131072	-0.755929	3.5	1	Vanilla	0.110476	-0.000085	0.000496	8m36.244110188s	0.00106017633360223
131072	-0.755929	3.5	1	Variance	0.042753	0	0.000226	8m36.244110188s	0.000772471910112316
131072	-0.755929	3.5	1	VarianceOption	0.020243	0	0.000201	8m36.244110188s	-0.0775995625626538
131072	-0.755929	4	1	Vanilla	0.117446	-0.000134	0.000534	8m36.244110188s	0.00140687749933921
131072	-0.755929	4	1	Variance	0.045312	0	0.00025	8m36.244110188s	-4.41364699651503E-05
131072	-0.755929	4	1	VarianceOption	0.022795	0	0.000225	8m36.244110188s	-0.0734869731333577
131072	-0.755929	4.5	1	Vanilla	0.124232	0.000039	0.000568	8m36.244110188s	0.00617153964525796
131072	-0.755929	4.5	1	Variance	0.048184	0	0.000278	8m36.244110188s	-0.0018230029830959
131072	-0.755929	4.5	1	VarianceOption	0.025622	0	0.000253	8m36.244110188s	-0.070791325161384
131072	-0.755929	5	1	Vanilla	0.130694	0.000234	0.000614	8m36.244110188s	0.0103982249572863
131072	-0.755929	5	1	Variance	0.051223	0	0.000309	8m36.244110188s	-0.000448815517308687
131072	-0.755929	5	1	VarianceOption	0.028746	0	0.000285	8m36.244110188s	-0.0624877698780248
131072	-0.377964	0.5	1	Vanilla	0.049859	-0.000039	0.000182	11m11.783961439s	-0.00118193837894143
131072	-0.377964	0.5	1	Variance	0.04909	0	0.000166	11m11.783961439s	0.00136670542398476
131072	-0.377964	0.5	1	VarianceOption	0.018773	0	0.000141	11m11.783961439s	-0.00975841333473981
131072	-0.377964	1	1	Vanilla	0.06435	0.000082	0.000249	11m11.783961439s	-0.000155376009943975
131072	-0.377964	1	1	Variance	0.038733	0	0.000178	11m11.783961439s	0.00287400963181605
131072	-0.377964	1	1	VarianceOption	0.01521	0	0.000153	11m11.783961439s	-0.0217391304347826
131072	-0.377964	1.5	1	Vanilla	0.075998	0.00005	0.000307	11m11.783961439s	0.00267827693119593
131072	-0.377964	1.5	1	Variance	0.047949	0	0.000267	11m11.783961439s	0.00477777079273278
131072	-0.377964	1.5	1	VarianceOption	0.024642	0	0.000243	11m11.783961439s	-0.0119882923699932
131072	-0.377964	2	1	Vanilla	0.085974	-0.000066	0.000364	11m11.783961439s	-0.000232574365653493
131072	-0.377964	2	1	Variance	0.059244	0	0.000379	11m11.783961439s	0.010231225700839
131072	-0.377964	2	1	VarianceOption	0.036221	0	0.000356	11m11.783961439s	0.00254643084502759
131072	-0.377964	2.5	1	Vanilla	0.094895	-0.00004	0.000412	11m11.783961439s	-6.3223780571442E-05
131072	-0.377964	2.5	1	Variance	0.038387	0	0.0002	11m11.783961439s	0.00700419727177315
131072	-0.377964	2.5	1	VarianceOption	0.016774	0	0.000174	11m11.783961439s	-0.0253907384812039
131072	-0.377964	3	1	Vanilla	0.103065	0.000014	0.000454	11m11.783961439s	-0.00338442198907318
131072	-0.377964	3	1	Variance	0.040598	0	0.000225	11m11.783961439s	0.00316283666913764
131072	-0.377964	3	1	VarianceOption	0.019077	0	0.0002	11m11.783961439s	-0.0294566544566545
131072	-0.377964	3.5	1	Vanilla	0.110108	-0.000452	0.00049	11m11.783961439s	-0.00227439538234309
131072	-0.377964	3.5	1	Variance	0.0429	0	0.000249	11m11.783961439s	0.0042134831460674
131072	-0.377964	3.5	1	VarianceOption	0.021416	0	0.000224	11m11.783961439s	-0.0241501868221999
131072	-0.377964	4	1	Vanilla	0.117138	-0.000442	0.000524	11m11.783961439s	-0.00121929383276054
131072	-0.377964	4	1	Variance	0.045442	0	0.000276	11m11.783961439s	0.00282473407776851
131072	-0.377964	4	1	VarianceOption	0.023962	0	0.000251	11m11.783961439s	-0.0260537332845587
131072	-0.377964	4.5	1	Vanilla	0.123754	-0.000439	0.00056	11m11.783961439s	0.00230015388353455
131072	-0.377964	4.5	1	Variance	0.048298	0	0.000306	11m11.783961439s	0.000538614517732849
131072	-0.377964	4.5	1	VarianceOption	0.026832	0	0.000281	11m11.783961439s	-0.0269094074127801
131072	-0.377964	5	1	Vanilla	0.129739	-0.000721	0.000602	11m11.783961439s	0.00301509868649941
131072	-0.377964	5	1	Variance	0.051287	0	0.000343	11m11.783961439s	0.000800062443897964
131072	-0.377964	5	1	VarianceOption	0.02996	0	0.000319	11m11.783961439s	-0.0228947883373556
131072	0	0.5	1	Vanilla	0.049918	0.00002	0.000183	8m59.482176699s	0
131072	0	0.5	1	Variance	0.049023	0	0.000171	8m59.482176699s	0
131072	0	0.5	1	VarianceOption	0.018958	0	0.000146	8m59.482176699s	0
131072	0	1	1	Vanilla	0.06436	0.000092	0.000248	8m59.482176699s	0
131072	0	1	1	Variance	0.038622	0	0.000187	8m59.482176699s	0
131072	0	1	1	VarianceOption	0.015548	0	0.000163	8m59.482176699s	0
131072	0	1.5	1	Vanilla	0.075795	-0.000153	0.000307	8m59.482176699s	0
131072	0	1.5	1	Variance	0.047721	0	0.000282	8m59.482176699s	0
131072	0	1.5	1	VarianceOption	0.024941	0	0.000259	8m59.482176699s	0
131072	0	2	1	Vanilla	0.085994	-0.000047	0.000367	8m59.482176699s	0
131072	0	2	1	Variance	0.058644	0	0.000398	8m59.482176699s	0
131072	0	2	1	VarianceOption	0.036129	0	0.000375	8m59.482176699s	0
131072	0	2.5	1	Vanilla	0.094901	-0.000034	0.000408	8m59.482176699s	0
131072	0	2.5	1	Variance	0.03812	0	0.000213	8m59.482176699s	0
131072	0	2.5	1	VarianceOption	0.017211	0	0.000189	8m59.482176699s	0
131072	0	3	1	Vanilla	0.103415	0.000364	0.000453	8m59.482176699s	0
131072	0	3	1	Variance	0.04047	0	0.00024	8m59.482176699s	0
131072	0	3	1	VarianceOption	0.019656	0	0.000216	8m59.482176699s	0
131072	0	3.5	1	Vanilla	0.110359	-0.000201	0.000488	8m59.482176699s	0
131072	0	3.5	1	Variance	0.04272	0	0.000266	8m59.482176699s	0
131072	0	3.5	1	VarianceOption	0.021946	0	0.000242	8m59.482176699s	0
131072	0	4	1	Vanilla	0.117281	-0.000299	0.000528	8m59.482176699s	0
131072	0	4	1	Variance	0.045314	0	0.000296	8m59.482176699s	0
131072	0	4	1	VarianceOption	0.024603	0	0.000272	8m59.482176699s	0
131072	0	4.5	1	Vanilla	0.12347	-0.000723	0.000563	8m59.482176699s	0
131072	0	4.5	1	Variance	0.048272	0	0.000329	8m59.482176699s	0
131072	0	4.5	1	VarianceOption	0.027574	0	0.000306	8m59.482176699s	0
131072	0	5	1	Vanilla	0.129349	-0.001112	0.000602	8m59.482176699s	0
131072	0	5	1	Variance	0.051246	0	0.000371	8m59.482176699s	0
131072	0	5	1	VarianceOption	0.030662	0	0.000348	8m59.482176699s	0
131072	0.377964	0.5	1	Vanilla	0.050061	0.000163	0.000184	9m44.59248237s	0.00286469810489209
131072	0.377964	0.5	1	Variance	0.049051	0	0.000176	9m44.59248237s	0.000571160475695054
131072	0.377964	0.5	1	VarianceOption	0.019003	0	0.000153	9m44.59248237s	0.0023736681084503
131072	0.377964	1	1	Vanilla	0.064445	0.000177	0.00025	9m44.59248237s	0.00132069608452468
131072	0.377964	1	1	Variance	0.038666	0	0.000199	9m44.59248237s	0.00113924706126056
131072	0.377964	1	1	VarianceOption	0.015764	0	0.000177	9m44.59248237s	0.0138924620529972
131072	0.377964	1.5	1	Vanilla	0.076137	0.000189	0.00031	9m44.59248237s	0.00451217098753221
131072	0.377964	1.5	1	Variance	0.047851	0	0.000302	9m44.59248237s	0.00272416755725979
131072	0.377964	1.5	1	VarianceOption	0.025291	0	0.00028	9m44.59248237s	0.0140331181588549
131072	0.377964	2	1	Vanilla	0.086532	0.000492	0.000373	9m44.59248237s	0.0062562504360768
131072	0.377964	2	1	Variance	0.058888	0	0.000427	9m44.59248237s	0.00416069845167444
131072	0.377964	2	1	VarianceOption	0.036561	0	0.000406	9m44.59248237s	0.0119571535331728
131072	0.377964	2.5	1	Vanilla	0.095325	0.000391	0.000415	9m44.59248237s	0.00446781382704065
131072	0.377964	2.5	1	Variance	0.038277	0	0.000232	9m44.59248237s	0.00411857292759699
131072	0.377964	2.5	1	VarianceOption	0.017712	0	0.000209	9m44.59248237s	0.0291092905699841
131072	0.377964	3	1	Vanilla	0.103121	0.00007	0.000452	9m44.59248237s	-0.00284291447082152
131072	0.377964	3	1	Variance	0.040283	0	0.000261	9m44.59248237s	-0.0046207066963182
131072	0.377964	3	1	VarianceOption	0.019863	0	0.000239	9m44.59248237s	0.0105311355311355
131072	0.377964	3.5	1	Vanilla	0.110238	-0.000323	0.00049	9m44.59248237s	-0.00109642167834068
131072	0.377964	3.5	1	Variance	0.042419	0	0.000287	9m44.59248237s	-0.00704588014981278
131072	0.377964	3.5	1	VarianceOption	0.022019	0	0.000265	9m44.59248237s	0.00332634648683139
131072	0.377964	4	1	Vanilla	0.11737	-0.00021	0.000544	9m44.59248237s	0.000758861196613392
131072	0.377964	4	1	Variance	0.045057	0	0.000321	9m44.59248237s	-0.00567153639051954
131072	0.377964	4	1	VarianceOption	0.02468	0	0.000299	9m44.59248237s	0.00312969963012644
131072	0.377964	4.5	1	Vanilla	0.123849	-0.000344	0.000596	9m44.59248237s	0.00306957155584353
131072	0.377964	4.5	1	Variance	0.047835	0	0.000354	9m44.59248237s	-0.00905286708650976
131072	0.377964	4.5	1	VarianceOption	0.027418	0	0.000333	9m44.59248237s	-0.00565750344527449
131072	0.377964	5	1	Vanilla	0.130212	-0.000249	0.000652	9m44.59248237s	0.00667187222166388
131072	0.377964	5	1	Variance	0.05078	0	0.000393	9m44.59248237s	-0.0090933926550365
131072	0.377964	5	1	VarianceOption	0.030432	0	0.000372	9m44.59248237s	-0.00750114147805092
131072	0.755929	0.5	1	Vanilla	0.049957	0.000058	0.000184	9m58.58274241s	0.000781281301334369
131072	0.755929	0.5	1	Variance	0.048952	0	0.000175	9m58.58274241s	-0.00144829977765526
131072	0.755929	0.5	1	VarianceOption	0.01828	0	0.000153	9m58.58274241s	-0.0357632661673172
131072	0.755929	1	1	Vanilla	0.064341	0.000073	0.000249	9m58.58274241s	-0.000295214418893797
131072	0.755929	1	1	Variance	0.038523	0	0.000206	9m58.58274241s	-0.00256330588783582
131072	0.755929	1	1	VarianceOption	0.015377	0	0.000185	9m58.58274241s	-0.0109981991252894
131072	0.755929	1.5	1	Vanilla	0.075714	-0.000234	0.000306	9m58.58274241s	-0.00106867207599448
131072	0.755929	1.5	1	Variance	0.047502	0	0.000324	9m58.58274241s	-0.00458917457723007
131072	0.755929	1.5	1	VarianceOption	0.024656	0	0.000305	9m58.58274241s	-0.011426967643639
131072	0.755929	2	1	Vanilla	0.085866	-0.000174	0.000363	9m58.58274241s	-0.00148847594018187
131072	0.755929	2	1	Variance	0.058544	0	0.000467	9m58.58274241s	-0.00170520428347321
131072	0.755929	2	1	VarianceOption	0.035873	0	0.000449	9m58.58274241s	-0.00708572061225055
131072	0.755929	2.5	1	Vanilla	0.094613	-0.000322	0.000408	9m58.58274241s	-0.00303474146742388
131072	0.755929	2.5	1	Variance	0.038135	0	0.000252	9m58.58274241s	0.000393494228751345
131072	0.755929	2.5	1	VarianceOption	0.017387	0	0.000232	9m58.58274241s	0.010226018244146
131072	0.755929	3	1	Vanilla	0.102616	-0.000435	0.000451	9m58.58274241s	-0.0077261519121985
131072	0.755929	3	1	Variance	0.040249	0	0.000288	9m58.58274241s	-0.00546083518655793
131072	0.755929	3	1	VarianceOption	0.019588	0	0.000269	9m58.58274241s	-0.00345950345950341
131072	0.755929	3.5	1	Vanilla	0.109854	-0.000707	0.00049	9m58.58274241s	-0.00457597477324012
131072	0.755929	3.5	1	Variance	0.042431	0	0.000313	9m58.58274241s	-0.00676498127340819
131072	0.755929	3.5	1	VarianceOption	0.021776	0	0.000293	9m58.58274241s	-0.00774628633919616
131072	0.755929	4	1	Vanilla	0.117077	-0.000503	0.000535	9m58.58274241s	-0.00173941218100115
131072	0.755929	4	1	Variance	0.045042	0	0.000349	9m58.58274241s	-0.006002559915258
131072	0.755929	4	1	VarianceOption	0.024336	0	0.00033	9m58.58274241s	-0.0108523350810876
131072	0.755929	4.5	1	Vanilla	0.12343	-0.000763	0.000571	9m58.58274241s	-0.000323965335709109
131072	0.755929	4.5	1	Variance	0.047766	0	0.00038	9m58.58274241s	-0.0104822671528008
131072	0.755929	4.5	1	VarianceOption	0.027004	0	0.000361	9m58.58274241s	-0.0206716472038878
131072	0.755929	5	1	Vanilla	0.129957	-0.000504	0.000623	9m58.58274241s	0.00470046154202963
131072	0.755929	5	1	Variance	0.050843	0	0.00043	9m58.58274241s	-0.00786402841197365
131072	0.755929	5	1	VarianceOption	0.030117	0	0.000411	9m58.58274241s	-0.0177744439371208
131072	0.95	0.5	1	Vanilla	0.049925	0.000027	0.000183	8m57.125333148s	0.000140229977162454


==> correlation_slv_cliquet.txt <==
n	rho	t	strike	type	price	error	stderr	time	relprice
65536	-0.95	0.5	1	Vanilla	0.049994	0.000095	0.000258	3m49.317967282s	0.00258698485911957
65536	-0.95	0.5	1	Variance	0.049064	0	0.000216	3m49.317967282s	0.000958851010873785
65536	-0.95	0.5	1	Cliquet	0.006346	0	0.000072	3m49.317967282s	0.0235483870967743
65536	-0.95	1	1	Vanilla	0.064408	0.00014	0.000352	3m49.317967282s	0.00427230486169594
65536	-0.95	1	1	Variance	0.038604	0	0.000226	3m49.317967282s	0.0044754371357203
65536	-0.95	1	1	Cliquet	0.011722	0	0.000101	3m49.317967282s	0.0729519450800915
65536	-0.95	1.5	1	Vanilla	0.075986	0.000039	0.000432	3m49.317967282s	0.00767833225032155
65536	-0.95	1.5	1	Variance	0.048012	0	0.00034	3m49.317967282s	0.0198610786583682
65536	-0.95	1.5	1	Cliquet	0.015963	0	0.000118	3m49.317967282s	0.117857142857143
65536	-0.95	2	1	Vanilla	0.086342	0.000302	0.000524	3m49.317967282s	0.0126430850065677
65536	-0.95	2	1	Variance	0.059244	0	0.000476	3m49.317967282s	0.0257457970462454
65536	-0.95	2	1	Cliquet	0.01948	0	0.000131	3m49.317967282s	0.14238798967863
65536	-0.95	2.5	1	Vanilla	0.094496	-0.000439	0.00057	3m49.317967282s	0.00118664180369565
65536	-0.95	2.5	1	Variance	0.038212	0	0.000245	3m49.317967282s	0.00703650019765467
65536	-0.95	2.5	1	Cliquet	0.022306	0	0.00014	3m49.317967282s	0.16663179916318
65536	-0.95	3	1	Vanilla	0.102462	-0.000589	0.000626	3m49.317967282s	0.000537072661048521
65536	-0.95	3	1	Variance	0.040429	0	0.000273	3m49.317967282s	0.00958921213634678
65536	-0.95	3	1	Cliquet	0.024528	0	0.000147	3m49.317967282s	0.1823571945047
65536	-0.95	3.5	1	Vanilla	0.109773	-0.000787	0.000681	3m49.317967282s	0.0067130712300878
65536	-0.95	3.5	1	Variance	0.042964	0	0.000308	3m49.317967282s	0.0176219801042161
65536	-0.95	3.5	1	Cliquet	0.026637	0	0.000155	3m49.317967282s	0.208081999183636
65536	-0.95	4	1	Vanilla	0.11679	-0.00079	0.000734	3m49.317967282s	0.00630719123197032
65536	-0.95	4	1	Variance	0.045327	0	0.000338	3m49.317967282s	0.0128938547486033
65536	-0.95	4	1	Cliquet	0.028276	0	0.00016	3m49.317967282s	0.220687273355206
65536	-0.95	4.5	1	Vanilla	0.123271	-0.000922	0.000788	3m49.317967282s	0.00517792491601177
65536	-0.95	4.5	1	Variance	0.048099	0	0.000375	3m49.317967282s	0.00451099555165713
65536	-0.95	4.5	1	Cliquet	0.029513	0	0.000164	3m49.317967282s	0.224453387545119
65536	-0.95	5	1	Vanilla	0.12977	-0.000691	0.000851	3m49.317967282s	0.00591440774531593
65536	-0.95	5	1	Variance	0.051002	0	0.00042	3m49.317967282s	0.00137438152831226
65536	-0.95	5	1	Cliquet	0.031187	0	0.000169	3m49.317967282s	0.24499001996008
65536	-0.755929	0.5	1	Vanilla	0.04995	0.000052	0.000259	3m58.975807544s	0.00170460242655168
65536	-0.755929	0.5	1	Variance	0.04915	0	0.000224	3m58.975807544s	0.00271334434991943
65536	-0.755929	0.5	1	Cliquet	0.006174	0	0.000071	3m58.975807544s	-0.00419354838709674
65536	-0.755929	1	1	Vanilla	0.064208	-0.00006	0.000349	3m58.975807544s	0.00115383415972814
65536	-0.755929	1	1	Variance	0.038599	0	0.000235	3m58.975807544s	0.00434533721898411
65536	-0.755929	1	1	Cliquet	0.011229	0	0.000097	3m58.975807544s	0.0278260869565217
65536	-0.755929	1.5	1	Vanilla	0.076116	0.000169	0.000431	3m58.975807544s	0.0094023101303593
65536	-0.755929	1.5	1	Variance	0.048137	0	0.00036	3m58.975807544s	0.0225163030779361
65536	-0.755929	1.5	1	Cliquet	0.014992	0	0.000113	3m58.975807544s	0.0498599439775911
65536	-0.755929	2	1	Vanilla	0.086221	0.00018	0.000518	3m58.975807544s	0.0112239632201163
65536	-0.755929	2	1	Variance	0.058777	0	0.000492	3m58.975807544s	0.0176601970323944
65536	-0.755929	2	1	Cliquet	0.017963	0	0.000125	3m58.975807544s	0.0534248182031432
65536	-0.755929	2.5	1	Vanilla	0.095234	0.000299	0.000578	3m58.975807544s	0.00900576368876083
65536	-0.755929	2.5	1	Variance	0.038168	0	0.000256	3m58.975807544s	0.00587692713137433
65536	-0.755929	2.5	1	Cliquet	0.020636	0	0.000133	3m58.975807544s	0.0792887029288703
65536	-0.755929	3	1	Vanilla	0.103429	0.000378	0.000634	3m58.975807544s	0.00997978653802956
65536	-0.755929	3	1	Variance	0.040249	0	0.000287	3m58.975807544s	0.00509426894743426
65536	-0.755929	3	1	Cliquet	0.022504	0	0.000139	3m58.975807544s	0.0847915160279586
65536	-0.755929	3.5	1	Vanilla	0.111411	0.00085	0.000701	3m58.975807544s	0.0217349437367595
65536	-0.755929	3.5	1	Variance	0.04273	0	0.000317	3m58.975807544s	0.0120795831359544
65536	-0.755929	3.5	1	Cliquet	0.024397	0	0.000145	3m58.975807544s	0.106490090253526
65536	-0.755929	4	1	Vanilla	0.118382	0.000801	0.000752	3m58.975807544s	0.020024470523359
65536	-0.755929	4	1	Variance	0.045517	0	0.000357	3m58.975807544s	0.0171396648044693
65536	-0.755929	4	1	Cliquet	0.025841	0	0.00015	3m58.975807544s	0.115567259540667
65536	-0.755929	4.5	1	Vanilla	0.125249	0.001056	0.000813	3m58.975807544s	0.0213069571740763
65536	-0.755929	4.5	1	Variance	0.048446	0	0.000394	3m58.975807544s	0.0117578263684397
65536	-0.755929	4.5	1	Cliquet	0.027289	0	0.000154	3m58.975807544s	0.132182715844501
65536	-0.755929	5	1	Vanilla	0.131229	0.000768	0.000884	3m58.975807544s	0.0172238715728603
65536	-0.755929	5	1	Variance	0.051525	0	0.00044	3m58.975807544s	0.0116429749469882
65536	-0.755929	5	1	Cliquet	0.028489	0	0.000158	3m58.975807544s	0.137285429141717
65536	-0.377964	0.5	1	Vanilla	0.049855	-0.000043	0.000259	4m12.908329646s	-0.000200541461947368
65536	-0.377964	0.5	1	Variance	0.049022	0	0.000233	4m12.908329646s	0.000102005426688701
65536	-0.377964	0.5	1	Cliquet	0.00611	0	0.00007	4m12.908329646s	-0.0145161290322581
65536	-0.377964	1	1	Vanilla	0.06436	0.000092	0.000351	4m12.908329646s	0.00352387189322356
65536	-0.377964	1	1	Variance	0.038605	0	0.000249	4m12.908329646s	0.00450145711906735
65536	-0.377964	1	1	Cliquet	0.010963	0	0.000097	4m12.908329646s	0.00347826086956515
65536	-0.377964	1.5	1	Vanilla	0.076108	0.00016	0.000433	4m12.908329646s	0.00929621918389523
65536	-0.377964	1.5	1	Variance	0.048045	0	0.000378	4m12.908329646s	0.020562057905134
65536	-0.377964	1.5	1	Cliquet	0.014529	0	0.000113	4m12.908329646s	0.0174369747899161
65536	-0.377964	2	1	Vanilla	0.086572	0.000531	0.000523	4m12.908329646s	0.0153405892287481
65536	-0.377964	2	1	Variance	0.059746	0	0.000543	4m12.908329646s	0.0344373842131689
65536	-0.377964	2	1	Cliquet	0.01729	0	0.000123	4m12.908329646s	0.0139573070607553
65536	-0.377964	2.5	1	Vanilla	0.095555	0.000621	0.000592	4m12.908329646s	0.0124067638582812
65536	-0.377964	2.5	1	Variance	0.038562	0	0.000283	4m12.908329646s	0.0162603768612466
65536	-0.377964	2.5	1	Cliquet	0.019572	0	0.000132	4m12.908329646s	0.0236401673640165
65536	-0.377964	3	1	Vanilla	0.103575	0.000524	0.000646	4m12.908329646s	0.0114054703291768
65536	-0.377964	3	1	Variance	0.040609	0	0.000314	4m12.908329646s	0.0140841553252591
65536	-0.377964	3	1	Cliquet	0.02118	0	0.000136	4m12.908329646s	0.0209689081706437
65536	-0.377964	3.5	1	Vanilla	0.110488	-0.000073	0.000701	4m12.908329646s	0.0132702378004603
65536	-0.377964	3.5	1	Variance	0.043129	0	0.000353	4m12.908329646s	0.0215300805305543
65536	-0.377964	3.5	1	Cliquet	0.02247	0	0.00014	4m12.908329646s	0.019093836455168
65536	-0.377964	4	1	Vanilla	0.117499	-0.000081	0.000747	4m12.908329646s	0.0124162056902584
65536	-0.377964	4	1	Variance	0.045679	0	0.000394	4m12.908329646s	0.0207597765363128
65536	-0.377964	4	1	Cliquet	0.023693	0	0.000144	4m12.908329646s	0.0228371611120703
65536	-0.377964	4.5	1	Vanilla	0.124398	0.000205	0.000808	4m12.908329646s	0.014367722365374
65536	-0.377964	4.5	1	Variance	0.048697	0	0.000438	4m12.908329646s	0.0169997702733746
65536	-0.377964	4.5	1	Cliquet	0.024855	0	0.000148	4m12.908329646s	0.0311994357548853
65536	-0.377964	5	1	Vanilla	0.129996	-0.000464	0.000856	4m12.908329646s	0.0076662506685683
65536	-0.377964	5	1	Variance	0.05184	0	0.000493	4m12.908329646s	0.0178276918243934
65536	-0.377964	5	1	Cliquet	0.025696	0	0.000151	4m12.908329646s	0.0257884231536927
65536	0	0.5	1	Vanilla	0.049865	-0.000034	0.000258	4m4.151984954s	0
65536	0	0.5	1	Variance	0.049017	0	0.000243	4m4.151984954s	0
65536	0	0.5	1	Cliquet	0.0062	0	0.000071	4m4.151984954s	0
65536	0	1	1	Vanilla	0.064134	-0.000134	0.00035	4m4.151984954s	0
65536	0	1	1	Variance	0.038432	0	0.000261	4m4.151984954s	0
65536	0	1	1	Cliquet	0.010925	0	0.000097	4m4.151984954s	0
65536	0	1.5	1	Vanilla	0.075407	-0.000541	0.00043	4m4.151984954s	0
65536	0	1.5	1	Variance	0.047077	0	0.000388	4m4.151984954s	0
65536	0	1.5	1	Cliquet	0.01428	0	0.000112	4m4.151984954s	0
65536	0	2	1	Vanilla	0.085264	-0.000776	0.000515	4m4.151984954s	0
65536	0	2	1	Variance	0.057757	0	0.00055	4m4.151984954s	0
65536	0	2	1	Cliquet	0.017052	0	0.000123	4m4.151984954s	0
65536	0	2.5	1	Vanilla	0.094384	-0.000551	0.000576	4m4.151984954s	0
65536	0	2.5	1	Variance	0.037945	0	0.000301	4m4.151984954s	0
65536	0	2.5	1	Cliquet	0.01912	0	0.00013	4m4.151984954s	0
65536	0	3	1	Vanilla	0.102407	-0.000644	0.000631	4m4.151984954s	0
65536	0	3	1	Variance	0.040045	0	0.000338	4m4.151984954s	0
65536	0	3	1	Cliquet	0.020745	0	0.000137	4m4.151984954s	0
65536	0	3.5	1	Vanilla	0.109041	-0.00152	0.000674	4m4.151984954s	0
65536	0	3.5	1	Variance	0.04222	0	0.00037	4m4.151984954s	0
65536	0	3.5	1	Cliquet	0.022049	0	0.00014	4m4.151984954s	0
65536	0	4	1	Vanilla	0.116058	-0.001522	0.000732	4m4.151984954s	0
65536	0	4	1	Variance	0.04475	0	0.000415	4m4.151984954s	0
65536	0	4	1	Cliquet	0.023164	0	0.000144	4m4.151984954s	0
65536	0	4.5	1	Vanilla	0.122636	-0.001557	0.000781	4m4.151984954s	0
65536	0	4.5	1	Variance	0.047883	0	0.000463	4m4.151984954s	0
65536	0	4.5	1	Cliquet	0.024103	0	0.000147	4m4.151984954s	0
65536	0	5	1	Vanilla	0.129007	-0.001453	0.000828	4m4.151984954s	0
65536	0	5	1	Variance	0.050932	0	0.000524	4m4.151984954s	0
65536	0	5	1	Cliquet	0.02505	0	0.00015	4m4.151984954s	0
65536	0.377964	0.5	1	Vanilla	0.049925	0.000027	0.00026	4m27.875916274s	0.00120324877168354
65536	0.377964	0.5	1	Variance	0.049036	0	0.00025	4m27.875916274s	0.000387620621417062
65536	0.377964	0.5	1	Cliquet	0.006269	0	0.000072	4m27.875916274s	0.0111290322580646
65536	0.377964	1	1	Vanilla	0.064072	-0.000196	0.000351	4m27.875916274s	-0.000966725917609934
65536	0.377964	1	1	Variance	0.038429	0	0.000277	4m27.875916274s	-7.80599500417312E-05
65536	0.377964	1	1	Cliquet	0.011115	0	0.000098	4m27.875916274s	0.017391304347826
65536	0.377964	1.5	1	Vanilla	0.076299	0.000352	0.000436	4m27.875916274s	0.01182914053072
65536	0.377964	1.5	1	Variance	0.047769	0	0.000426	4m27.875916274s	0.014699322386728
65536	0.377964	1.5	1	Cliquet	0.014888	0	0.000115	4m27.875916274s	0.042577030812325
65536	0.377964	2	1	Vanilla	0.086491	0.000451	0.000524	4m27.875916274s	0.0143905986113717
65536	0.377964	2	1	Variance	0.058651	0	0.0006	4m27.875916274s	0.0154786432813339
65536	0.377964	2	1	Cliquet	0.017596	0	0.000125	4m27.875916274s	0.0319024161388692
65536	0.377964	2.5	1	Vanilla	0.095788	0.000853	0.000594	4m27.875916274s	0.0148754026106119
65536	0.377964	2.5	1	Variance	0.038289	0	0.000331	4m27.875916274s	0.00906575306364466
65536	0.377964	2.5	1	Cliquet	0.019864	0	0.000134	4m27.875916274s	0.0389121338912133
65536	0.377964	3	1	Vanilla	0.10393	0.000879	0.000649	4m27.875916274s	0.0148720302323082
65536	0.377964	3	1	Variance	0.040263	0	0.000374	4m27.875916274s	0.00544387563990512
65536	0.377964	3	1	Cliquet	0.021377	0	0.000139	4m27.875916274s	0.0304651723306821
65536	0.377964	3.5	1	Vanilla	0.111248	0.000687	0.0007	4m27.875916274s	0.0202400931759614
65536	0.377964	3.5	1	Variance	0.042478	0	0.000415	4m27.875916274s	0.00611084793936523
65536	0.377964	3.5	1	Cliquet	0.02262	0	0.000143	4m27.875916274s	0.0258968660710237
65536	0.377964	4	1	Vanilla	0.118253	0.000673	0.000761	4m27.875916274s	0.0189129573144462
65536	0.377964	4	1	Variance	0.045217	0	0.000456	4m27.875916274s	0.0104357541899442
65536	0.377964	4	1	Cliquet	0.023532	0	0.000146	4m27.875916274s	0.0158867207736142
65536	0.377964	4.5	1	Vanilla	0.124633	0.00044	0.000808	4m27.875916274s	0.0162839622949216
65536	0.377964	4.5	1	Variance	0.04795	0	0.000508	4m27.875916274s	0.00139924399056035
65536	0.377964	4.5	1	Cliquet	0.024596	0	0.000149	4m27.875916274s	0.0204538854084555
65536	0.377964	5	1	Vanilla	0.130928	0.000467	0.000875	4m27.875916274s	0.0148906648476437
65536	0.377964	5	1	Variance	0.050576	0	0.000554	4m27.875916274s	-0.00698971177255936
65536	0.377964	5	1	Cliquet	0.025395	0	0.000152	4m27.875916274s	0.0137724550898204
65536	0.755929	0.5	1	Vanilla	0.049933	0.000035	0.00026	4m50.844217276s	0.00136368194124126
65536	0.755929	0.5	1	Variance	0.048999	0	0.000247	4m50.844217276s	-0.000367219536079211
65536	0.755929	0.5	1	Cliquet	0.006349	0	0.000072	4m50.844217276s	0.024032258064516
65536	0.755929	1	1	Vanilla	0.064369	0.000102	0.000354	4m50.844217276s	0.00366420307481219
65536	0.755929	1	1	Variance	0.038427	0	0.00029	4m50.844217276s	-0.00013009991673596
65536	0.755929	1	1	Cliquet	0.011605	0	0.000101	4m50.844217276s	0.0622425629290617
65536	0.755929	1.5	1	Vanilla	0.075897	-0.000051	0.000436	4m50.844217276s	0.00649807047091122
65536	0.755929	1.5	1	Variance	0.047458	0	0.000458	4m50.844217276s	0.00809312403084306
65536	0.755929	1.5	1	Cliquet	0.015283	0	0.000116	4m50.844217276s	0.0702380952380952
65536	0.755929	2	1	Vanilla	0.086071	0.000031	0.000526	4m50.844217276s	0.00946472133608545
65536	0.755929	2	1	Variance	0.058095	0	0.000644	4m50.844217276s	0.00585210450681295
65536	0.755929	2	1	Cliquet	0.018171	0	0.000127	4m50.844217276s	0.0656228008444757
65536	0.755929	2.5	1	Vanilla	0.095207	0.000272	0.000596	4m50.844217276s	0.00871969825394148
65536	0.755929	2.5	1	Variance	0.037932	0	0.000353	4m50.844217276s	-0.000342601133219156
65536	0.755929	2.5	1	Cliquet	0.020379	0	0.000134	4m50.844217276s	0.0658472803347281
65536	0.755929	3	1	Vanilla	0.103514	0.000463	0.000675	4m50.844217276s	0.0108098079232866
65536	0.755929	3	1	Variance	0.039915	0	0.000394	4m50.844217276s	-0.00324634785865896
65536	0.755929	3	1	Cliquet	0.022034	0	0.000141	4m50.844217276s	0.0621354543263437
65536	0.755929	3.5	1	Vanilla	0.110602	0.000041	0.000713	4m50.844217276s	0.0143157161067855
65536	0.755929	3.5	1	Variance	0.042248	0	0.000438	4m50.844217276s	0.000663192799621015
65536	0.755929	3.5	1	Cliquet	0.023406	0	0.000146	4m50.844217276s	0.0615447412581069
65536	0.755929	4	1	Vanilla	0.11763	0.000049	0.000808	4m50.844217276s	0.0135449516621
65536	0.755929	4	1	Variance	0.044715	0	0.000485	4m50.844217276s	-0.000782122905027993
65536	0.755929	4	1	Cliquet	0.024346	0	0.000149	4m50.844217276s	0.0510274563978588
65536	0.755929	4.5	1	Vanilla	0.124388	0.000195	0.000826	4m50.844217276s	0.0142861802407124
65536	0.755929	4.5	1	Variance	0.047414	0	0.000534	4m50.844217276s	-0.00979470793392234
65536	0.755929	4.5	1	Cliquet	0.025253	0	0.000152	4m50.844217276s	0.0477119030826039
65536	0.755929	5	1	Vanilla	0.131016	0.000555	0.00091	4m50.844217276s	0.0155727983752818
65536	0.755929	5	1	Variance	0.050536	0	0.000599	4m50.844217276s	-0.00777507264588084
65536	0.755929	5	1	Cliquet	0.025939	0	0.000154	4m50.844217276s	0.0354890219560879
65536	0.95	0.5	1	Vanilla	0.049971	0.000073	0.00026	4m15.336928017s	0.00212573949664097
65536	0.95	0.5	1	Variance	0.048983	0	0.000227	4m15.336928017s	-0.000693636901483163
65536	0.95	0.5	1	Cliquet	0.006414	0	0.000073	4m15.336928017s	0.0345161290322582
65536	0.95	1	1	Vanilla	0.064382	0.000115	0.000352	4m15.336928017s	0.00386690367043996
65536	0.95	1	1	Variance	0.038926	0	0.000291	4m15.336928017s	0.012853871773522
65536	0.95	1	1	Cliquet	0.011802	0	0.000101	4m15.336928017s	0.080274599542334
65536	0.95	1.5	1	Vanilla	0.076555	0.000607	0.000446	4m15.336928017s	0.0152240508175634
65536	0.95	1.5	1	Variance	0.048545	0	0.000468	4m15.336928017s	0.0311829555834058
65536	0.95	1.5	1	Cliquet	0.016005	0	0.000119	4m15.336928017s	0.120798319327731
65536	0.95	2	1	Vanilla	0.086446	0.000405	0.000527	4m15.336928017s	0.0138628260461624
65536	0.95	2	1	Variance	0.059138	0	0.000682	4m15.336928017s	0.0239105216683693
65536	0.95	2	1	Cliquet	0.018795	0	0.000129	4m15.336928017s	0.102216748768473
65536	0.95	2.5	1	Vanilla	0.095189	0.000254	0.000585	4m15.336928017s	0.00852898796406176
65536	0.95	2.5	1	Variance	0.038301	0	0.00036	4m15.336928017s	0.00938200026353941
65536	0.95	2.5	1	Cliquet	0.021244	0	0.000137	4m15.336928017s	0.111087866108786
65536	0.95	3	1	Vanilla	0.103852	0.000801	0.000658	4m15.336928017s	0.0141103635493667
65536	0.95	3	1	Variance	0.040619	0	0.00042	4m15.336928017s	0.01433387439131
65536	0.95	3	1	Cliquet	0.022936	0	0.000143	4m15.336928017s	0.105615811038805
65536	0.95	3.5	1	Vanilla	0.111821	0.00126	0.000717	4m15.336928017s	0.0254949972945957
65536	0.95	3.5	1	Variance	0.043149	0	0.000459	4m15.336928017s	0.0220037896731406
65536	0.95	3.5	1	Cliquet	0.024473	0	0.000148	4m15.336928017s	0.109936958592227
65536	0.95	4	1	Vanilla	0.118541	0.000961	0.000752	4m15.336928017s	0.021394475176205
65536	0.95	4	1	Variance	0.045681	0	0.000497	4m15.336928017s	0.020804469273743
65536	0.95	4	1	Cliquet	0.025368	0	0.000151	4m15.336928017s	0.0951476428941462
65536	0.95	4.5	1	Vanilla	0.124804	0.000612	0.000802	4m15.336928017s	0.017678332626635
65536	0.95	4.5	1	Variance	0.048375	0	0.000548	4m15.336928017s	0.010275045423219
65536	0.95	4.5	1	Cliquet	0.026321	0	0.000154	4m15.336928017s	0.0920217400323611
65536	0.95	5	1	Vanilla	0.131132	0.000672	0.000849	4m15.336928017s	0.0164719743889865
65536	0.95	5	1	Variance	0.051617	0	0.00062	4m15.336928017s	0.0134493049556272
65536	0.95	5	1	Cliquet	0.026952	0	0.000156	4m15.336928017s	0.075928143712575


==> correlation_slv_cliquet_fwd.txt <==
n	rho	t	strike	type	price	error	stderr	time	relprice
16384	-0.95	0.5	1	Vanilla	0.050334	0.000435	0.000521	1m8.969961073s	0.0137151833726057
16384	-0.95	0.5	1	Variance	0.049082	0	0.000429	1m8.969961073s	0.000101880718055281
16384	-0.95	0.5	1	Cliquet	0.006405	0	0.000145	1m8.969961073s	0.0525883319638456
16384	-0.95	0.5	1	ForwardStart	0.040634	0	0.001247	1m8.969961073s	0.0403502483486098
16384	-0.95	1	1	Vanilla	0.064966	0.000699	0.000721	1m8.969961073s	0.0247811341588451
16384	-0.95	1	1	Variance	0.038796	0	0.000459	1m8.969961073s	0.0222386172006745
16384	-0.95	1	1	Cliquet	0.01186	0	0.000204	1m8.969961073s	0.106652981244751
16384	-0.95	1	1	ForwardStart	0.038415	0	0.001118	1m8.969961073s	0.0288721643410021
16384	-0.95	1.5	1	Vanilla	0.077148	0.001201	0.000896	1m8.969961073s	0.0368936736421919
16384	-0.95	1.5	1	Variance	0.048396	0	0.000679	1m8.969961073s	0.0530255227485368
16384	-0.95	1.5	1	Cliquet	0.016004	0	0.000239	1m8.969961073s	0.130146176117506
16384	-0.95	1.5	1	ForwardStart	0.034572	0	0.001023	1m8.969961073s	-0.018844363718924
16384	-0.95	2	1	Vanilla	0.087978	0.001938	0.001137	1m8.969961073s	0.0409010778386436
16384	-0.95	2	1	Variance	0.060549	0	0.000964	1m8.969961073s	0.064841194470824
16384	-0.95	2	1	Cliquet	0.019887	0	0.000265	1m8.969961073s	0.181639928698752
16384	-0.95	2	1	ForwardStart	0.02958	0	0.000906	1m8.969961073s	-0.0334280952847761
16384	-0.95	2.5	1	Vanilla	0.095449	0.000515	0.001187	1m8.969961073s	0.0154148936170213
16384	-0.95	2.5	1	Variance	0.038681	0	0.000498	1m8.969961073s	0.0243637615529249
16384	-0.95	2.5	1	Cliquet	0.022571	0	0.000283	1m8.969961073s	0.193159591901464
16384	-0.95	2.5	1	ForwardStart	0.023001	0	0.000737	1m8.969961073s	-0.075187969924812
16384	-0.95	3	1	Vanilla	0.103261	0.00021	0.001269	1m8.969961073s	0.00793573325003916
16384	-0.95	3	1	Variance	0.040866	0	0.000552	1m8.969961073s	0.0236717517096265
16384	-0.95	3	1	Cliquet	0.024631	0	0.000296	1m8.969961073s	0.179758597566817
16384	-0.95	3	1	ForwardStart	0.018216	0	0.00064	1m8.969961073s	-0.101465002712968
16384	-0.95	3.5	1	Vanilla	0.110613	0.000052	0.001399	1m8.969961073s	0.00754201393633025
16384	-0.95	3.5	1	Variance	0.04327	0	0.000626	1m8.969961073s	0.0243602187448215
16384	-0.95	3.5	1	Cliquet	0.026508	0	0.000309	1m8.969961073s	0.191638570465273
16384	-0.95	3.5	1	ForwardStart	0.013623	0	0.00053	1m8.969961073s	-0.152903867678149
16384	-0.95	4	1	Vanilla	0.117624	0.000044	0.001497	1m8.969961073s	0.00506703352103299
16384	-0.95	4	1	Variance	0.045695	0	0.000689	1m8.969961073s	0.0132827745254569
16384	-0.95	4	1	Cliquet	0.02843	0	0.000319	1m8.969961073s	0.237755235317167
16384	-0.95	4	1	ForwardStart	0.009098	0	0.000387	1m8.969961073s	-0.246230323115162
16384	-0.95	4.5	1	Vanilla	0.124811	0.000618	0.001631	1m8.969961073s	0.00526752418309084
16384	-0.95	4.5	1	Variance	0.0488	0	0.000778	1m8.969961073s	0.0145952014636783
16384	-0.95	4.5	1	Cliquet	0.029607	0	0.00033	1m8.969961073s	0.212308574236344
16384	-0.95	4.5	1	ForwardStart	0.005125	0	0.000258	1m8.969961073s	-0.314289537061814
16384	-0.95	5	1	Vanilla	0.13123	0.000769	0.001729	1m8.969961073s	0.00880193719491107
16384	-0.95	5	1	Variance	0.052211	0	0.000888	1m8.969961073s	0.0176590975538447
16384	-0.95	5	1	Cliquet	0.031205	0	0.000337	1m8.969961073s	0.242138364779874
16384	-0.95	5	1	ForwardStart	0.001978	0	0.000171	1m8.969961073s	-0.323529411764706
16384	-0.755929	0.5	1	Vanilla	0.049986	0.000088	0.000518	1m7.815232138s	0.0067065434112743
16384	-0.755929	0.5	1	Variance	0.049355	0	0.000453	1m7.815232138s	0.00566456792387471
16384	-0.755929	0.5	1	Cliquet	0.006222	0	0.000144	1m7.815232138s	0.0225143796220213
16384	-0.755929	0.5	1	ForwardStart	0.039027	0	0.00127	1m7.815232138s	-0.000793691433253141
16384	-0.755929	1	1	Vanilla	0.063715	-0.000553	0.000689	1m7.815232138s	0.00504771669690007
16384	-0.755929	1	1	Variance	0.037975	0	0.000458	1m7.815232138s	0.000606028667790914
16384	-0.755929	1	1	Cliquet	0.011127	0	0.000192	1m7.815232138s	0.0382569748996919
16384	-0.755929	1	1	ForwardStart	0.036399	0	0.001212	1m7.815232138s	-0.0251225326084046
16384	-0.755929	1.5	1	Vanilla	0.075551	-0.000397	0.000851	1m7.815232138s	0.0154294853702135
16384	-0.755929	1.5	1	Variance	0.047545	0	0.000718	1m7.815232138s	0.0345090189081572
16384	-0.755929	1.5	1	Cliquet	0.014933	0	0.000225	1m7.815232138s	0.0545159240166655
16384	-0.755929	1.5	1	ForwardStart	0.03225	0	0.001145	1m7.815232138s	-0.0847428766034738
16384	-0.755929	2	1	Vanilla	0.085927	-0.000113	0.001022	1m7.815232138s	0.0166349191325232
16384	-0.755929	2	1	Variance	0.058139	0	0.00097	1m7.815232138s	0.0224578804825719
16384	-0.755929	2	1	Cliquet	0.017971	0	0.000249	1m7.815232138s	0.0677956030897207
16384	-0.755929	2	1	ForwardStart	0.028635	0	0.001073	1m7.815232138s	-0.0643074208410941
16384	-0.755929	2.5	1	Vanilla	0.095132	0.000198	0.001151	1m7.815232138s	0.0120425531914894
16384	-0.755929	2.5	1	Variance	0.038233	0	0.000515	1m7.815232138s	0.0124996689706312
16384	-0.755929	2.5	1	Cliquet	0.020944	0	0.000267	1m7.815232138s	0.107152296875826
16384	-0.755929	2.5	1	ForwardStart	0.023275	0	0.00095	1m7.815232138s	-0.0641711229946524
16384	-0.755929	3	1	Vanilla	0.102933	-0.000118	0.001254	1m7.815232138s	0.00473410901140081
16384	-0.755929	3	1	Variance	0.040165	0	0.000573	1m7.815232138s	0.0061120713408982
16384	-0.755929	3	1	Cliquet	0.022518	0	0.000276	1m7.815232138s	0.0785515854009005
16384	-0.755929	3	1	ForwardStart	0.019371	0	0.000881	1m7.815232138s	-0.0444926749864352
16384	-0.755929	3.5	1	Vanilla	0.110616	0.000055	0.001372	1m7.815232138s	0.00756934007378063
16384	-0.755929	3.5	1	Variance	0.042513	0	0.000633	1m7.815232138s	0.0064392414952299
16384	-0.755929	3.5	1	Cliquet	0.024338	0	0.00029	1m7.815232138s	0.0940885592267924
16384	-0.755929	3.5	1	ForwardStart	0.015338	0	0.000725	1m7.815232138s	-0.0462629026240518
16384	-0.755929	4	1	Vanilla	0.117405	-0.000176	0.001493	1m7.815232138s	0.00319573446351828
16384	-0.755929	4	1	Variance	0.045218	0	0.000698	1m7.815232138s	0.00270533971970921
16384	-0.755929	4	1	Cliquet	0.025736	0	0.000301	1m7.815232138s	0.120466716008533
16384	-0.755929	4	1	ForwardStart	0.011014	0	0.000564	1m7.815232138s	-0.0874896437448219
16384	-0.755929	4.5	1	Vanilla	0.124174	-0.000019	0.001598	1m7.815232138s	0.000136923411487189
16384	-0.755929	4.5	1	Variance	0.048488	0	0.000788	1m7.815232138s	0.00810844525759902
16384	-0.755929	4.5	1	Cliquet	0.027294	0	0.000308	1m7.815232138s	0.117598886250102
16384	-0.755929	4.5	1	ForwardStart	0.006699	0	0.000399	1m7.815232138s	-0.103692801712604
16384	-0.755929	5	1	Vanilla	0.129651	-0.00081	0.001736	1m7.815232138s	-0.00333628012453413
16384	-0.755929	5	1	Variance	0.050994	0	0.000854	1m7.815232138s	-0.00606178735016094
16384	-0.755929	5	1	Cliquet	0.028498	0	0.000317	1m7.815232138s	0.134384205079213
16384	-0.755929	5	1	ForwardStart	0.002787	0	0.000231	1m7.815232138s	-0.0468536251709987
16384	-0.377964	0.5	1	Vanilla	0.04992	0.000022	0.000521	1m7.759045036s	0.00537731859102153
16384	-0.377964	0.5	1	Variance	0.048876	0	0.000469	1m7.759045036s	-0.00409560486582306
16384	-0.377964	0.5	1	Cliquet	0.006136	0	0.000142	1m7.759045036s	0.00838126540673789
16384	-0.377964	0.5	1	ForwardStart	0.039746	0	0.001303	1m7.759045036s	0.0176148292283269
16384	-0.377964	1	1	Vanilla	0.064632	0.000364	0.000706	1m7.759045036s	0.0195125798564553
16384	-0.377964	1	1	Variance	0.038569	0	0.000498	1m7.759045036s	0.0162573777403034
16384	-0.377964	1	1	Cliquet	0.011257	0	0.000196	1m7.759045036s	0.0503872352337407
16384	-0.377964	1	1	ForwardStart	0.036347	0	0.001237	1m7.759045036s	-0.0265152529662267
16384	-0.377964	1.5	1	Vanilla	0.075477	-0.000471	0.000851	1m7.759045036s	0.0144349018184751
16384	-0.377964	1.5	1	Variance	0.04758	0	0.000754	1m7.759045036s	0.035270567244718
16384	-0.377964	1.5	1	Cliquet	0.014368	0	0.000225	1m7.759045036s	0.0146176117505827
16384	-0.377964	1.5	1	ForwardStart	0.033692	0	0.001183	1m7.759045036s	-0.0438188216596663
16384	-0.377964	2	1	Vanilla	0.086289	0.000249	0.001036	1m7.759045036s	0.0209178783970849
16384	-0.377964	2	1	Variance	0.059428	0	0.001076	1m7.759045036s	0.045126798213218
16384	-0.377964	2	1	Cliquet	0.016909	0	0.000241	1m7.759045036s	0.00469399881164589
16384	-0.377964	2	1	ForwardStart	0.028867	0	0.001076	1m7.759045036s	-0.0567264647256805
16384	-0.377964	2.5	1	Vanilla	0.094859	-0.000076	0.001156	1m7.759045036s	0.00913829787234044
16384	-0.377964	2.5	1	Variance	0.038205	0	0.000565	1m7.759045036s	0.0117581631842376
16384	-0.377964	2.5	1	Cliquet	0.019235	0	0.00026	1m7.759045036s	0.0168102764708991
16384	-0.377964	2.5	1	ForwardStart	0.024252	0	0.000967	1m7.759045036s	-0.0248884242692293
16384	-0.377964	3	1	Vanilla	0.102684	-0.000367	0.001249	1m7.759045036s	0.00230360768389826
16384	-0.377964	3	1	Variance	0.040019	0	0.000619	1m7.759045036s	0.00245484832544274
16384	-0.377964	3	1	Cliquet	0.021159	0	0.000271	1m7.759045036s	0.01345914359613
16384	-0.377964	3	1	ForwardStart	0.019529	0	0.00086	1m7.759045036s	-0.0366990578602081
16384	-0.377964	3.5	1	Vanilla	0.109813	-0.000747	0.001371	1m7.759045036s	0.000255043949537681
16384	-0.377964	3.5	1	Variance	0.042687	0	0.000704	1m7.759045036s	0.0105584621576194
16384	-0.377964	3.5	1	Cliquet	0.02204	0	0.000279	1m7.759045036s	-0.00921555405709151
16384	-0.377964	3.5	1	ForwardStart	0.015553	0	0.000764	1m7.759045036s	-0.0328939186668323
16384	-0.377964	4	1	Vanilla	0.117504	-0.000076	0.001504	1m7.759045036s	0.00404166417444962
16384	-0.377964	4	1	Variance	0.04552	0	0.000779	1m7.759045036s	0.00940216427177587
16384	-0.377964	4	1	Cliquet	0.023575	0	0.000287	1m7.759045036s	0.0263833863032783
16384	-0.377964	4	1	ForwardStart	0.011465	0	0.000657	1m7.759045036s	-0.0501242750621377
16384	-0.377964	4.5	1	Vanilla	0.124547	0.000354	0.001699	1m7.759045036s	0.00314118414587972
16384	-0.377964	4.5	1	Variance	0.048329	0	0.000861	1m7.759045036s	0.00480269449873161
16384	-0.377964	4.5	1	Cliquet	0.024941	0	0.000299	1m7.759045036s	0.021251330767341
16384	-0.377964	4.5	1	ForwardStart	0.007608	0	0.000495	1m7.759045036s	0.017928819909018
16384	-0.377964	5	1	Vanilla	0.130075	-0.000385	0.001766	1m7.759045036s	-7.68728139294295E-05
16384	-0.377964	5	1	Variance	0.051192	0	0.000957	1m7.759045036s	-0.00220251437481733
16384	-0.377964	5	1	Cliquet	0.025631	0	0.000303	1m7.759045036s	0.0202611257065521
16384	-0.377964	5	1	ForwardStart	0.002947	0	0.000256	1m7.759045036s	0.00786593707250338
16384	0	0.5	1	Vanilla	0.049653	-0.000245	0.000513	1m10.245160877s	0
16384	0	0.5	1	Variance	0.049077	0	0.000491	1m10.245160877s	0
16384	0	0.5	1	Cliquet	0.006085	0	0.000141	1m10.245160877s	0
16384	0	0.5	1	ForwardStart	0.039058	0	0.001154	1m10.245160877s	0
16384	0	1	1	Vanilla	0.063395	-0.000873	0.000688	1m10.245160877s	0
16384	0	1	1	Variance	0.037952	0	0.000512	1m10.245160877s	0
16384	0	1	1	Cliquet	0.010717	0	0.000193	1m10.245160877s	0
16384	0	1	1	ForwardStart	0.037337	0	0.001105	1m10.245160877s	0
16384	0	1.5	1	Vanilla	0.074403	-0.001545	0.000838	1m10.245160877s	0
16384	0	1.5	1	Variance	0.045959	0	0.000753	1m10.245160877s	0
16384	0	1.5	1	Cliquet	0.014161	0	0.000223	1m10.245160877s	0
16384	0	1.5	1	ForwardStart	0.035236	0	0.001055	1m10.245160877s	0
16384	0	2	1	Vanilla	0.084521	-0.001519	0.001017	1m10.245160877s	0
16384	0	2	1	Variance	0.056862	0	0.001098	1m10.245160877s	0
16384	0	2	1	Cliquet	0.01683	0	0.000243	1m10.245160877s	0
16384	0	2	1	ForwardStart	0.030603	0	0.000969	1m10.245160877s	0
16384	0	2.5	1	Vanilla	0.094	-0.000935	0.001146	1m10.245160877s	0
16384	0	2.5	1	Variance	0.037761	0	0.000598	1m10.245160877s	0
16384	0	2.5	1	Cliquet	0.018917	0	0.00026	1m10.245160877s	0
16384	0	2.5	1	ForwardStart	0.024871	0	0.000823	1m10.245160877s	0
16384	0	3	1	Vanilla	0.102448	-0.000603	0.001275	1m10.245160877s	0
16384	0	3	1	Variance	0.039921	0	0.000665	1m10.245160877s	0
16384	0	3	1	Cliquet	0.020878	0	0.000274	1m10.245160877s	0
16384	0	3	1	ForwardStart	0.020273	0	0.000721	1m10.245160877s	0
16384	0	3.5	1	Vanilla	0.109785	-0.000775	0.00133	1m10.245160877s	0
16384	0	3.5	1	Variance	0.042241	0	0.000749	1m10.245160877s	0
16384	0	3.5	1	Cliquet	0.022245	0	0.00028	1m10.245160877s	0
16384	0	3.5	1	ForwardStart	0.016082	0	0.000635	1m10.245160877s	0
16384	0	4	1	Vanilla	0.117031	-0.00055	0.001469	1m10.245160877s	0
16384	0	4	1	Variance	0.045096	0	0.000848	1m10.245160877s	0
16384	0	4	1	Cliquet	0.022969	0	0.000287	1m10.245160877s	0
16384	0	4	1	ForwardStart	0.01207	0	0.000547	1m10.245160877s	0
16384	0	4.5	1	Vanilla	0.124157	-0.000036	0.001549	1m10.245160877s	0
16384	0	4.5	1	Variance	0.048098	0	0.000928	1m10.245160877s	0
16384	0	4.5	1	Cliquet	0.024422	0	0.000296	1m10.245160877s	0
16384	0	4.5	1	ForwardStart	0.007474	0	0.000353	1m10.245160877s	0
16384	0	5	1	Vanilla	0.130085	-0.000376	0.001653	1m10.245160877s	0
16384	0	5	1	Variance	0.051305	0	0.001081	1m10.245160877s	0
16384	0	5	1	Cliquet	0.025122	0	0.0003	1m10.245160877s	0
16384	0	5	1	ForwardStart	0.002924	0	0.000186	1m10.245160877s	0
16384	0.377964	0.5	1	Vanilla	0.049845	-0.000054	0.000519	1m10.223828648s	0.00386683584073455
16384	0.377964	0.5	1	Variance	0.049088	0	0.000495	1m10.223828648s	0.000224137579721617
16384	0.377964	0.5	1	Cliquet	0.00628	0	0.000144	1m10.223828648s	0.0320460147904684
16384	0.377964	0.5	1	ForwardStart	0.041151	0	0.001378	1m10.223828648s	0.0535869732193148
16384	0.377964	1	1	Vanilla	0.064134	-0.000134	0.000701	1m10.223828648s	0.0116570707469041
16384	0.377964	1	1	Variance	0.03801	0	0.000535	1m10.223828648s	0.00152824620573355
16384	0.377964	1	1	Cliquet	0.011104	0	0.000196	1m10.223828648s	0.0361108519175142
16384	0.377964	1	1	ForwardStart	0.040963	0	0.001338	1m10.223828648s	0.0971154618742802
16384	0.377964	1.5	1	Vanilla	0.076298	0.00035	0.000867	1m10.223828648s	0.0254694031154659
16384	0.377964	1.5	1	Variance	0.046777	0	0.000819	1m10.223828648s	0.017798472551622
16384	0.377964	1.5	1	Cliquet	0.014687	0	0.000228	1m10.223828648s	0.0371442694724948
16384	0.377964	1.5	1	ForwardStart	0.037256	0	0.001273	1m10.223828648s	0.0573277330003403
16384	0.377964	2	1	Vanilla	0.087869	0.001828	0.001091	1m10.223828648s	0.0396114575076016
16384	0.377964	2	1	Variance	0.05837	0	0.001213	1m10.223828648s	0.0265203475080018
16384	0.377964	2	1	Cliquet	0.01788	0	0.000251	1m10.223828648s	0.0623885918003564
16384	0.377964	2	1	ForwardStart	0.032253	0	0.001176	1m10.223828648s	0.0539162827173805
16384	0.377964	2.5	1	Vanilla	0.097215	0.002281	0.001224	1m10.223828648s	0.0342021276595743
16384	0.377964	2.5	1	Variance	0.038017	0	0.00064	1m10.223828648s	0.00677948147559659
16384	0.377964	2.5	1	Cliquet	0.02038	0	0.000271	1m10.223828648s	0.0773378442670614
16384	0.377964	2.5	1	ForwardStart	0.026211	0	0.00104	1m10.223828648s	0.0538780105343573
16384	0.377964	3	1	Vanilla	0.104984	0.001933	0.00131	1m10.223828648s	0.0247540215523974
16384	0.377964	3	1	Variance	0.040204	0	0.000753	1m10.223828648s	0.00708900077653363
16384	0.377964	3	1	Cliquet	0.021749	0	0.00028	1m10.223828648s	0.0417185554171855
16384	0.377964	3	1	ForwardStart	0.021861	0	0.000942	1m10.223828648s	0.0783307847876487
16384	0.377964	3.5	1	Vanilla	0.112245	0.001684	0.001415	1m10.223828648s	0.0224074327093866
16384	0.377964	3.5	1	Variance	0.042349	0	0.000835	1m10.223828648s	0.00255675765251762
16384	0.377964	3.5	1	Cliquet	0.022985	0	0.000288	1m10.223828648s	0.0332659024499886
16384	0.377964	3.5	1	ForwardStart	0.017283	0	0.000831	1m10.223828648s	0.0746797661982341
16384	0.377964	4	1	Vanilla	0.119389	0.001808	0.001559	1m10.223828648s	0.0201485076603636
16384	0.377964	4	1	Variance	0.045127	0	0.000923	1m10.223828648s	0.000687422387795067
16384	0.377964	4	1	Cliquet	0.023716	0	0.000294	1m10.223828648s	0.0325220949976055
16384	0.377964	4	1	ForwardStart	0.012776	0	0.000748	1m10.223828648s	0.0584921292460645
16384	0.377964	4.5	1	Vanilla	0.125408	0.001215	0.00168	1m10.223828648s	0.0100759522217837
16384	0.377964	4.5	1	Variance	0.047519	0	0.001001	1m10.223828648s	-0.0120379225747433
16384	0.377964	4.5	1	Cliquet	0.024728	0	0.000299	1m10.223828648s	0.0125296863483744
16384	0.377964	4.5	1	ForwardStart	0.007558	0	0.000507	1m10.223828648s	0.0112389617340112
16384	0.377964	5	1	Vanilla	0.132218	0.001758	0.001828	1m10.223828648s	0.0163969712111312
16384	0.377964	5	1	Variance	0.049848	0	0.001064	1m10.223828648s	-0.0283987915407855
16384	0.377964	5	1	Cliquet	0.025702	0	0.000305	1m10.223828648s	0.0230873338110023
16384	0.377964	5	1	ForwardStart	0.003002	0	0.000245	1m10.223828648s	0.0266757865937073
16384	0.755929	0.5	1	Vanilla	0.0498	-0.000098	0.000517	1m6.169249278s	0.00296054619056241
16384	0.755929	0.5	1	Variance	0.048742	0	0.000481	1m6.169249278s	-0.00682600810970524
16384	0.755929	0.5	1	Cliquet	0.006396	0	0.000145	1m6.169249278s	0.0511092851273622
16384	0.755929	0.5	1	ForwardStart	0.039529	0	0.001254	1m6.169249278s	0.0120589891955554
16384	0.755929	1	1	Vanilla	0.064198	-0.00007	0.000704	1m6.169249278s	0.0126666140862843
16384	0.755929	1	1	Variance	0.03815	0	0.000563	1m6.169249278s	0.00521711635750433
16384	0.755929	1	1	Cliquet	0.01177	0	0.000202	1m6.169249278s	0.0982551087057943
16384	0.755929	1	1	ForwardStart	0.039474	0	0.001178	1m6.169249278s	0.0572354500897234
16384	0.755929	1.5	1	Vanilla	0.07554	-0.000408	0.000867	1m6.169249278s	0.0152816418692794
16384	0.755929	1.5	1	Variance	0.047224	0	0.000933	1m6.169249278s	0.0275245327356992
16384	0.755929	1.5	1	Cliquet	0.015213	0	0.00023	1m6.169249278s	0.0742885389449899
16384	0.755929	1.5	1	ForwardStart	0.035494	0	0.001101	1m6.169249278s	0.00732205698717214
16384	0.755929	2	1	Vanilla	0.086494	0.000453	0.001061	1m6.169249278s	0.0233433111297785
16384	0.755929	2	1	Variance	0.058121	0	0.001288	1m6.169249278s	0.0221413246104603
16384	0.755929	2	1	Cliquet	0.018244	0	0.000254	1m6.169249278s	0.0840166369578133
16384	0.755929	2	1	ForwardStart	0.031849	0	0.001031	1m6.169249278s	0.0407149625853676
16384	0.755929	2.5	1	Vanilla	0.095589	0.000654	0.001171	1m6.169249278s	0.016904255319149
16384	0.755929	2.5	1	Variance	0.03786	0	0.000688	1m6.169249278s	0.00262175260189079
16384	0.755929	2.5	1	Cliquet	0.020509	0	0.00027	1m6.169249278s	0.0841571073637468
16384	0.755929	2.5	1	ForwardStart	0.026351	0	0.000899	1m6.169249278s	0.0595070564110811
16384	0.755929	3	1	Vanilla	0.103312	0.000261	0.001284	1m6.169249278s	0.00843354677494923
16384	0.755929	3	1	Variance	0.040225	0	0.000794	1m6.169249278s	0.00761503970341426
16384	0.755929	3	1	Cliquet	0.022044	0	0.000282	1m6.169249278s	0.0558482613277134
16384	0.755929	3	1	ForwardStart	0.022013	0	0.00083	1m6.169249278s	0.0858284417698418
16384	0.755929	3.5	1	Vanilla	0.110431	-0.00013	0.001387	1m6.169249278s	0.00588422826433499
16384	0.755929	3.5	1	Variance	0.04238	0	0.000882	1m6.169249278s	0.00329064179351812
16384	0.755929	3.5	1	Cliquet	0.023082	0	0.000288	1m6.169249278s	0.037626432906271
16384	0.755929	3.5	1	ForwardStart	0.017058	0	0.000676	1m6.169249278s	0.0606889690337022
16384	0.755929	4	1	Vanilla	0.116974	-0.000607	0.001465	1m6.169249278s	-0.000487050439627157
16384	0.755929	4	1	Variance	0.044652	0	0.000954	1m6.169249278s	-0.00984566258648212
16384	0.755929	4	1	Cliquet	0.024254	0	0.000296	1m6.169249278s	0.0559449693064567
16384	0.755929	4	1	ForwardStart	0.012327	0	0.000537	1m6.169249278s	0.0212924606462301
16384	0.755929	4.5	1	Vanilla	0.124302	0.000109	0.00161	1m6.169249278s	0.00116787615680147
16384	0.755929	4.5	1	Variance	0.047884	0	0.001053	1m6.169249278s	-0.00444924944904157
16384	0.755929	4.5	1	Cliquet	0.025241	0	0.000301	1m6.169249278s	0.0335353369912375
16384	0.755929	4.5	1	ForwardStart	0.007327	0	0.000423	1m6.169249278s	-0.0196681830345196
16384	0.755929	5	1	Vanilla	0.13032	-0.00014	0.001726	1m6.169249278s	0.00180651112733976
16384	0.755929	5	1	Variance	0.0512	0	0.001249	1m6.169249278s	-0.00204658415359127
16384	0.755929	5	1	Cliquet	0.025473	0	0.000305	1m6.169249278s	0.0139718175304515
16384	0.755929	5	1	ForwardStart	0.00301	0	0.000211	1m6.169249278s	0.0294117647058825
16384	0.95	0.5	1	Vanilla	0.049945	0.000046	0.000519	1m24.460369056s	0.00588081284111741
16384	0.95	0.5	1	Variance	0.048981	0	0.000467	1m24.460369056s	-0.00195610978666194
16384	0.95	0.5	1	Cliquet	0.006351	0	0.000145	1m24.460369056s	0.0437140509449465
16384	0.95	0.5	1	ForwardStart	0.041528	0	0.001313	1m24.460369056s	0.0632392851656511
16384	0.95	1	1	Vanilla	0.064395	0.000127	0.000705	1m24.460369056s	0.0157741146778134
16384	0.95	1	1	Variance	0.038818	0	0.000555	1m24.460369056s	0.0228182967959527
16384	0.95	1	1	Cliquet	0.011619	0	0.000201	1m24.460369056s	0.0841653447793225
16384	0.95	1	1	ForwardStart	0.042466	0	0.001255	1m24.460369056s	0.137370436832097
16384	0.95	1.5	1	Vanilla	0.076747	0.000799	0.000915	1m24.460369056s	0.0315041060172305
16384	0.95	1.5	1	Variance	0.04852	0	0.000922	1m24.460369056s	0.0557235797123523
16384	0.95	1.5	1	Cliquet	0.01586	0	0.000235	1m24.460369056s	0.119977402725796
16384	0.95	1.5	1	ForwardStart	0.039722	0	0.001193	1m24.460369056s	0.127312975366103
16384	0.95	2	1	Vanilla	0.087836	0.001796	0.001098	1m24.460369056s	0.0392210219945339
16384	0.95	2	1	Variance	0.06031	0	0.001408	1m24.460369056s	0.0606380359466778
16384	0.95	2	1	Cliquet	0.018947	0	0.000259	1m24.460369056s	0.125787284610814
16384	0.95	2	1	ForwardStart	0.035494	0	0.001093	1m24.460369056s	0.159820932588308
16384	0.95	2.5	1	Vanilla	0.096336	0.001401	0.001219	1m24.460369056s	0.0248510638297872
16384	0.95	2.5	1	Variance	0.038769	0	0.000693	1m24.460369056s	0.0266942083101611
16384	0.95	2.5	1	Cliquet	0.021348	0	0.000276	1m24.460369056s	0.128508748744516
16384	0.95	2.5	1	ForwardStart	0.029483	0	0.000978	1m24.460369056s	0.185436854167504
16384	0.95	3	1	Vanilla	0.105035	0.001984	0.001383	1m24.460369056s	0.0252518350773077
16384	0.95	3	1	Variance	0.041228	0	0.000803	1m24.460369056s	0.0327396608301396
16384	0.95	3	1	Cliquet	0.023124	0	0.000291	1m24.460369056s	0.107577354152697
16384	0.95	3	1	ForwardStart	0.023716	0	0.000861	1m24.460369056s	0.169831795984807
16384	0.95	3.5	1	Vanilla	0.11289	0.002329	0.001485	1m24.460369056s	0.028282552261238
16384	0.95	3.5	1	Variance	0.043582	0	0.000911	1m24.460369056s	0.0317464075187615
16384	0.95	3.5	1	Cliquet	0.02466	0	0.0003	1m24.460369056s	0.108563722184761
16384	0.95	3.5	1	ForwardStart	0.018357	0	0.000735	1m24.460369056s	0.141462504663599
16384	0.95	4	1	Vanilla	0.119576	0.001996	0.001546	1m24.460369056s	0.0217463748921227
16384	0.95	4	1	Variance	0.046178	0	0.000992	1m24.460369056s	0.0239932588256164
16384	0.95	4	1	Cliquet	0.025678	0	0.000303	1m24.460369056s	0.117941573425051
16384	0.95	4	1	ForwardStart	0.013923	0	0.000645	1m24.460369056s	0.153521126760563
16384	0.95	4.5	1	Vanilla	0.126185	0.001992	0.001656	1m24.460369056s	0.0163341575585749
16384	0.95	4.5	1	Variance	0.048778	0	0.001063	1m24.460369056s	0.0141378019876086
16384	0.95	4.5	1	Cliquet	0.026765	0	0.000311	1m24.460369056s	0.0959380886086316
16384	0.95	4.5	1	ForwardStart	0.008547	0	0.000463	1m24.460369056s	0.143564356435644
16384	0.95	5	1	Vanilla	0.132968	0.002507	0.001783	1m24.460369056s	0.0221624322558327
16384	0.95	5	1	Variance	0.052366	0	0.001221	1m24.460369056s	0.0206802455900985
16384	0.95	5	1	Cliquet	0.027297	0	0.000315	1m24.460369056s	0.0865775017912587
16384	0.95	5	1	ForwardStart	0.00354	0	0.000292	1m24.460369056s	0.210670314637483


==> correlation_slv_cliquet_k10.txt <==
n	rho	t	strike	type	price	error	stderr	time	relprice
4096	-0.95	0.5	1	Vanilla	0.049887	-0.000012	0.001031	27.353871568s	-0.00947105075053611
4096	-0.95	0.5	1	Variance	0.04844	0	0.000829	27.353871568s	-0.0383737319595816
4096	-0.95	0.5	1	Cliquet	0.006257	0	0.000286	27.353871568s	-0.0198934837092731
4096	-0.95	1	1	Vanilla	0.063107	-0.00116	0.001366	27.353871568s	-0.00790756170413465
4096	-0.95	1	1	Variance	0.037122	0	0.000832	27.353871568s	-0.0455597264359541
4096	-0.95	1	1	Cliquet	0.012064	0	0.000407	27.353871568s	0.0599191706202777
4096	-0.95	1.5	1	Vanilla	0.075529	-0.000419	0.001656	27.353871568s	0.0210347018506754
4096	-0.95	1.5	1	Variance	0.047304	0	0.001351	27.353871568s	0.0104022043274878
4096	-0.95	1.5	1	Cliquet	0.016347	0	0.000467	27.353871568s	0.0773742832663282
4096	-0.95	2	1	Vanilla	0.085473	-0.000567	0.001954	27.353871568s	0.0148054045069219
4096	-0.95	2	1	Variance	0.05859	0	0.001879	27.353871568s	-0.00224787984060493
4096	-0.95	2	1	Cliquet	0.020535	0	0.000524	27.353871568s	0.153003930376193
4096	-0.95	2.5	1	Vanilla	0.093526	-0.001409	0.002168	27.353871568s	0.0181584619739164
4096	-0.95	2.5	1	Variance	0.037418	0	0.000942	27.353871568s	-0.0236914888065542
4096	-0.95	2.5	1	Cliquet	0.023254	0	0.000569	27.353871568s	0.135116665039539
4096	-0.95	3	1	Vanilla	0.103146	0.000095	0.002489	27.353871568s	0.0224724670149388
4096	-0.95	3	1	Variance	0.039659	0	0.00103	27.353871568s	-0.0248586181460535
4096	-0.95	3	1	Cliquet	0.026054	0	0.000601	27.353871568s	0.158882661684904
4096	-0.95	3.5	1	Vanilla	0.111066	0.000506	0.002803	27.353871568s	0.018860654985781
4096	-0.95	3.5	1	Variance	0.042359	0	0.0012	27.353871568s	-0.0112047433413479
4096	-0.95	3.5	1	Cliquet	0.027717	0	0.000623	27.353871568s	0.128634253603714
4096	-0.95	4	1	Vanilla	0.118222	0.000641	0.002999	27.353871568s	0.0123219989210759
4096	-0.95	4	1	Variance	0.04448	0	0.001297	27.353871568s	-0.0225035161744024
4096	-0.95	4	1	Cliquet	0.029434	0	0.000643	27.353871568s	0.149945303953743
4096	-0.95	4.5	1	Vanilla	0.12655	0.002357	0.003278	27.353871568s	0.0289454427189202
4096	-0.95	4.5	1	Variance	0.047966	0	0.001479	27.353871568s	-0.00675060051354259
4096	-0.95	4.5	1	Cliquet	0.030074	0	0.00066	27.353871568s	0.100241457525426
4096	-0.95	5	1	Vanilla	0.133966	0.003505	0.003631	27.353871568s	0.0419126282305544
4096	-0.95	5	1	Variance	0.051117	0	0.001693	27.353871568s	-0.0327726163219739
4096	-0.95	5	1	Cliquet	0.031508	0	0.000664	27.353871568s	0.144704813805631
4096	-0.755929	0.5	1	Vanilla	0.049645	-0.000254	0.001021	22.600549097s	-0.0142760702088793
4096	-0.755929	0.5	1	Variance	0.049451	0	0.000897	22.600549097s	-0.018303456216624
4096	-0.755929	0.5	1	Cliquet	0.006534	0	0.000293	22.600549097s	0.0234962406015038
4096	-0.755929	1	1	Vanilla	0.062298	-0.00197	0.001343	22.600549097s	-0.0206256877849394
4096	-0.755929	1	1	Variance	0.037134	0	0.000862	22.600549097s	-0.0452511955571553
4096	-0.755929	1	1	Cliquet	0.011501	0	0.000398	22.600549097s	0.0104551045510457
4096	-0.755929	1.5	1	Vanilla	0.074561	-0.001386	0.00165	22.600549097s	0.00794884620064074
4096	-0.755929	1.5	1	Variance	0.045861	0	0.001315	22.600549097s	-0.0204199329303458
4096	-0.755929	1.5	1	Cliquet	0.015827	0	0.000456	22.600549097s	0.0431028801159956
4096	-0.755929	2	1	Vanilla	0.085285	-0.000755	0.002023	22.600549097s	0.0125733146534326
4096	-0.755929	2	1	Variance	0.056544	0	0.001741	22.600549097s	-0.0370900173699807
4096	-0.755929	2	1	Cliquet	0.019962	0	0.000527	22.600549097s	0.120830993823695
4096	-0.755929	2.5	1	Vanilla	0.094704	-0.00023	0.002337	22.600549097s	0.0309826035837923
4096	-0.755929	2.5	1	Variance	0.03764	0	0.000966	22.600549097s	-0.0178990763450398
4096	-0.755929	2.5	1	Cliquet	0.022769	0	0.000562	22.600549097s	0.111441960363175
4096	-0.755929	3	1	Vanilla	0.100604	-0.002447	0.002476	22.600549097s	-0.00272603812488226
4096	-0.755929	3	1	Variance	0.039194	0	0.001052	22.600549097s	-0.0362921072043275
4096	-0.755929	3	1	Cliquet	0.024003	0	0.00057	22.600549097s	0.067654123298639
4096	-0.755929	3.5	1	Vanilla	0.108316	-0.002244	0.002636	22.600549097s	-0.00636638840473347
4096	-0.755929	3.5	1	Variance	0.041398	0	0.001144	22.600549097s	-0.0336375732393381
4096	-0.755929	3.5	1	Cliquet	0.026278	0	0.000604	22.600549097s	0.0700382767326329
4096	-0.755929	4	1	Vanilla	0.115932	-0.001648	0.002838	22.600549097s	-0.00728701951482669
4096	-0.755929	4	1	Variance	0.044226	0	0.001261	22.600549097s	-0.0280854430379747
4096	-0.755929	4	1	Cliquet	0.028552	0	0.000633	22.600549097s	0.115486794811689
4096	-0.755929	4.5	1	Vanilla	0.121948	-0.002245	0.002956	22.600549097s	-0.00847223351491988
4096	-0.755929	4.5	1	Variance	0.047492	0	0.001437	22.600549097s	-0.0165658908307794
4096	-0.755929	4.5	1	Cliquet	0.02902	0	0.00063	22.600549097s	0.0616814224043316
4096	-0.755929	5	1	Vanilla	0.127666	-0.002794	0.003172	22.600549097s	-0.00708524852811931
4096	-0.755929	5	1	Variance	0.04917	0	0.001536	22.600549097s	-0.0696134269333384
4096	-0.755929	5	1	Cliquet	0.030415	0	0.000652	22.600549097s	0.104995458673933
4096	-0.377964	0.5	1	Vanilla	0.050361	0.000463	0.001046	25.263562352s	-5.95663569215032E-05
4096	-0.377964	0.5	1	Variance	0.049285	0	0.000914	25.263562352s	-0.0215988724118079
4096	-0.377964	0.5	1	Cliquet	0.006631	0	0.000293	25.263562352s	0.0386904761904761
4096	-0.377964	1	1	Vanilla	0.064492	0.000224	0.00139	25.263562352s	0.0138657443798145
4096	-0.377964	1	1	Variance	0.038765	0	0.000918	25.263562352s	-0.00331670694708686
4096	-0.377964	1	1	Cliquet	0.012111	0	0.000401	25.263562352s	0.0640484976278335
4096	-0.377964	1.5	1	Vanilla	0.075453	-0.000495	0.001691	25.263562352s	0.0200072999607965
4096	-0.377964	1.5	1	Variance	0.048289	0	0.00145	25.263562352s	0.0314415703697375
4096	-0.377964	1.5	1	Cliquet	0.015901	0	0.000477	25.263562352s	0.0479799644104657
4096	-0.377964	2	1	Vanilla	0.08597	-0.00007	0.001985	25.263562352s	0.0207061952366254
4096	-0.377964	2	1	Variance	0.059496	0	0.002029	25.263562352s	0.0131807499744558
4096	-0.377964	2	1	Cliquet	0.018834	0	0.000509	25.263562352s	0.0574957888826502
4096	-0.377964	2.5	1	Vanilla	0.09468	-0.000255	0.002258	25.263562352s	0.0307213307496355
4096	-0.377964	2.5	1	Variance	0.038117	0	0.00099	25.263562352s	-0.00545321713719149
4096	-0.377964	2.5	1	Cliquet	0.021812	0	0.000555	25.263562352s	0.064727130723421
4096	-0.377964	3	1	Vanilla	0.101251	-0.0018	0.00245	25.263562352s	0.00368758611802256
4096	-0.377964	3	1	Variance	0.040032	0	0.001118	25.263562352s	-0.015687238750922
4096	-0.377964	3	1	Cliquet	0.023801	0	0.000575	25.263562352s	0.058669157548261
4096	-0.377964	3.5	1	Vanilla	0.109524	-0.001036	0.002718	25.263562352s	0.00471516374644532
4096	-0.377964	3.5	1	Variance	0.042402	0	0.001233	25.263562352s	-0.0102009850836854
4096	-0.377964	3.5	1	Cliquet	0.024839	0	0.000593	25.263562352s	0.0114422998615522
4096	-0.377964	4	1	Vanilla	0.117443	-0.000137	0.002978	25.263562352s	0.00565150749681043
4096	-0.377964	4	1	Variance	0.046038	0	0.001434	25.263562352s	0.0117352320675106
4096	-0.377964	4	1	Cliquet	0.026766	0	0.000613	25.263562352s	0.0457102672292546
4096	-0.377964	4.5	1	Vanilla	0.124356	0.000163	0.003272	25.263562352s	0.011106594032035
4096	-0.377964	4.5	1	Variance	0.048852	0	0.001577	25.263562352s	0.0115961235815456
4096	-0.377964	4.5	1	Cliquet	0.027601	0	0.000624	25.263562352s	0.00976805443769657
4096	-0.377964	5	1	Vanilla	0.129932	-0.000528	0.003424	25.263562352s	0.0105384322234925
4096	-0.377964	5	1	Variance	0.051398	0	0.00173	25.263562352s	-0.0274555809949101
4096	-0.377964	5	1	Cliquet	0.028474	0	0.000641	25.263562352s	0.0344777475022706
4096	0	0.5	1	Vanilla	0.050364	0.000465	0.001029	26.285773527s	0
4096	0	0.5	1	Variance	0.050373	0	0.000951	26.285773527s	0
4096	0	0.5	1	Cliquet	0.006384	0	0.000288	26.285773527s	0
4096	0	1	1	Vanilla	0.06361	-0.000658	0.001411	26.285773527s	0
4096	0	1	1	Variance	0.038894	0	0.001013	26.285773527s	0
4096	0	1	1	Cliquet	0.011382	0	0.000402	26.285773527s	0
4096	0	1.5	1	Vanilla	0.073973	-0.001974	0.001667	26.285773527s	0
4096	0	1.5	1	Variance	0.046817	0	0.001378	26.285773527s	0
4096	0	1.5	1	Cliquet	0.015173	0	0.000454	26.285773527s	0
4096	0	2	1	Vanilla	0.084226	-0.001814	0.001997	26.285773527s	0
4096	0	2	1	Variance	0.058722	0	0.002036	26.285773527s	0
4096	0	2	1	Cliquet	0.01781	0	0.000488	26.285773527s	0
4096	0	2.5	1	Vanilla	0.091858	-0.003076	0.002144	26.285773527s	0
4096	0	2.5	1	Variance	0.038326	0	0.001079	26.285773527s	0
4096	0	2.5	1	Cliquet	0.020486	0	0.000528	26.285773527s	0
4096	0	3	1	Vanilla	0.100879	-0.002172	0.00239	26.285773527s	0
4096	0	3	1	Variance	0.04067	0	0.001172	26.285773527s	0
4096	0	3	1	Cliquet	0.022482	0	0.000552	26.285773527s	0
4096	0	3.5	1	Vanilla	0.10901	-0.001551	0.002573	26.285773527s	0
4096	0	3.5	1	Variance	0.042839	0	0.001267	26.285773527s	0
4096	0	3.5	1	Cliquet	0.024558	0	0.000586	26.285773527s	0
4096	0	4	1	Vanilla	0.116783	-0.000798	0.002774	26.285773527s	0
4096	0	4	1	Variance	0.045504	0	0.001409	26.285773527s	0
4096	0	4	1	Cliquet	0.025596	0	0.000603	26.285773527s	0
4096	0	4.5	1	Vanilla	0.12299	-0.001203	0.002928	26.285773527s	0
4096	0	4.5	1	Variance	0.048292	0	0.001599	26.285773527s	0
4096	0	4.5	1	Cliquet	0.027334	0	0.000618	26.285773527s	0
4096	0	5	1	Vanilla	0.128577	-0.001883	0.003138	26.285773527s	0
4096	0	5	1	Variance	0.052849	0	0.001931	26.285773527s	0
4096	0	5	1	Cliquet	0.027525	0	0.000612	26.285773527s	0
4096	0.377964	0.5	1	Vanilla	0.049417	-0.000482	0.001032	24.012208986s	-0.0188031133349217
4096	0.377964	0.5	1	Variance	0.048656	0	0.000881	24.012208986s	-0.0340857205248845
4096	0.377964	0.5	1	Cliquet	0.006531	0	0.000302	24.012208986s	0.0230263157894737
4096	0.377964	1	1	Vanilla	0.063882	-0.000386	0.001379	24.012208986s	0.00427605722370683
4096	0.377964	1	1	Variance	0.037423	0	0.00087	24.012208986s	-0.0378207435594179
4096	0.377964	1	1	Cliquet	0.010915	0	0.000386	24.012208986s	-0.0410296960112458
4096	0.377964	1.5	1	Vanilla	0.075193	-0.000754	0.001686	24.012208986s	0.0164925040217376
4096	0.377964	1.5	1	Variance	0.045891	0	0.001294	24.012208986s	-0.0197791400559625
4096	0.377964	1.5	1	Cliquet	0.015027	0	0.000449	24.012208986s	-0.0096223554999012
4096	0.377964	2	1	Vanilla	0.086178	0.000138	0.002049	24.012208986s	0.0231757414575073
4096	0.377964	2	1	Variance	0.055884	0	0.001825	24.012208986s	-0.048329416573005
4096	0.377964	2	1	Cliquet	0.018283	0	0.000496	24.012208986s	0.0265581134194273
4096	0.377964	2.5	1	Vanilla	0.094837	-0.000098	0.002277	24.012208986s	0.0324304905397463
4096	0.377964	2.5	1	Variance	0.037569	0	0.000994	24.012208986s	-0.0197516046548035
4096	0.377964	2.5	1	Cliquet	0.021516	0	0.000543	24.012208986s	0.0502782387972274
4096	0.377964	3	1	Vanilla	0.103728	0.000677	0.002556	24.012208986s	0.0282417549737806
4096	0.377964	3	1	Variance	0.039846	0	0.001121	24.012208986s	-0.0202606343742315
4096	0.377964	3	1	Cliquet	0.02302	0	0.000562	24.012208986s	0.0239302553153635
4096	0.377964	3.5	1	Vanilla	0.112049	0.001488	0.002839	24.012208986s	0.0278781763140996
4096	0.377964	3.5	1	Variance	0.04216	0	0.001205	24.012208986s	-0.0158500431849483
4096	0.377964	3.5	1	Cliquet	0.024487	0	0.000594	24.012208986s	-0.00289111491163785
4096	0.377964	4	1	Vanilla	0.11814	0.00056	0.003026	24.012208986s	0.0116198419290479
4096	0.377964	4	1	Variance	0.045066	0	0.001385	24.012208986s	-0.00962552742616041
4096	0.377964	4	1	Cliquet	0.025272	0	0.000602	24.012208986s	-0.0126582278481013
4096	0.377964	4.5	1	Vanilla	0.124276	0.000083	0.003208	24.012208986s	0.0104561346450931
4096	0.377964	4.5	1	Variance	0.047228	0	0.001466	24.012208986s	-0.0220326348049367
4096	0.377964	4.5	1	Cliquet	0.027	0	0.000625	24.012208986s	-0.0122192141655082
4096	0.377964	5	1	Vanilla	0.130203	-0.000258	0.003258	24.012208986s	0.0126461186681912
4096	0.377964	5	1	Variance	0.049908	0	0.001644	24.012208986s	-0.0556491135120816
4096	0.377964	5	1	Cliquet	0.027945	0	0.000627	24.012208986s	0.0152588555858311
4096	0.755929	0.5	1	Vanilla	0.049116	-0.000783	0.001017	24.875227459s	-0.02477960447939
4096	0.755929	0.5	1	Variance	0.048009	0	0.000832	24.875227459s	-0.0469299029241855
4096	0.755929	0.5	1	Cliquet	0.006312	0	0.000286	24.875227459s	-0.0112781954887218
4096	0.755929	1	1	Vanilla	0.064707	0.000439	0.001419	24.875227459s	0.0172457160823769
4096	0.755929	1	1	Variance	0.038467	0	0.000923	24.875227459s	-0.0109785571039234
4096	0.755929	1	1	Cliquet	0.011554	0	0.0004	24.875227459s	0.0151115796872254
4096	0.755929	1.5	1	Vanilla	0.07672	0.000772	0.001724	24.875227459s	0.0371351709407486
4096	0.755929	1.5	1	Variance	0.048159	0	0.001383	24.875227459s	0.0286648012474102
4096	0.755929	1.5	1	Cliquet	0.015686	0	0.000466	24.875227459s	0.0338100573386937
4096	0.755929	2	1	Vanilla	0.089249	0.003208	0.002227	24.875227459s	0.0596371666706244
4096	0.755929	2	1	Variance	0.059696	0	0.001976	24.875227459s	0.0165866285208269
4096	0.755929	2	1	Cliquet	0.018948	0	0.00053	24.875227459s	0.0638966872543516
4096	0.755929	2.5	1	Vanilla	0.098612	0.003677	0.002487	24.875227459s	0.0735265300790351
4096	0.755929	2.5	1	Variance	0.038997	0	0.001015	24.875227459s	0.0175076971246673
4096	0.755929	2.5	1	Cliquet	0.020737	0	0.000557	24.875227459s	0.0122522698428194
4096	0.755929	3	1	Vanilla	0.1069	0.00385	0.002688	24.875227459s	0.059685365636059
4096	0.755929	3	1	Variance	0.041268	0	0.001171	24.875227459s	0.0147037128104255
4096	0.755929	3	1	Cliquet	0.022345	0	0.000568	24.875227459s	-0.00609376390000882
4096	0.755929	3.5	1	Vanilla	0.114069	0.003508	0.002986	24.875227459s	0.0464085863682231
4096	0.755929	3.5	1	Variance	0.043941	0	0.001335	24.875227459s	0.025724223254511
4096	0.755929	3.5	1	Cliquet	0.023914	0	0.000583	24.875227459s	-0.0262236338464044
4096	0.755929	4	1	Vanilla	0.121092	0.003511	0.003187	24.875227459s	0.0368974936420541
4096	0.755929	4	1	Variance	0.046014	0	0.00144	24.875227459s	0.011207805907173
4096	0.755929	4	1	Cliquet	0.024075	0	0.00059	24.875227459s	-0.059423347398031
4096	0.755929	4.5	1	Vanilla	0.127345	0.003152	0.00333	24.875227459s	0.0354093828766566
4096	0.755929	4.5	1	Variance	0.049201	0	0.001629	24.875227459s	0.0188229934564732
4096	0.755929	4.5	1	Cliquet	0.025197	0	0.000606	24.875227459s	-0.0781810199751225
4096	0.755929	5	1	Vanilla	0.133227	0.002766	0.003424	24.875227459s	0.0361650995123546
4096	0.755929	5	1	Variance	0.051271	0	0.001729	24.875227459s	-0.0298586539007362
4096	0.755929	5	1	Cliquet	0.025634	0	0.000602	24.875227459s	-0.0687011807447775
4096	0.95	0.5	1	Vanilla	0.050185	0.000287	0.001039	27.424277149s	-0.00355412596298943
4096	0.95	0.5	1	Variance	0.048562	0	0.000845	27.424277149s	-0.0359517995751693
4096	0.95	0.5	1	Cliquet	0.006399	0	0.000286	27.424277149s	0.00234962406015038
4096	0.95	1	1	Vanilla	0.064782	0.000514	0.001426	27.424277149s	0.0184247759786198
4096	0.95	1	1	Variance	0.03863	0	0.000879	27.424277149s	-0.00678767933357327
4096	0.95	1	1	Cliquet	0.011453	0	0.000389	27.424277149s	0.00623791952205233
4096	0.95	1.5	1	Vanilla	0.077291	0.001343	0.001782	27.424277149s	0.0448542035607586
4096	0.95	1.5	1	Variance	0.049293	0	0.001403	27.424277149s	0.0528867718990964
4096	0.95	1.5	1	Cliquet	0.015244	0	0.00046	27.424277149s	0.0046793646609109
4096	0.95	2	1	Vanilla	0.087806	0.001766	0.002214	27.424277149s	0.0425046897632559
4096	0.95	2	1	Variance	0.059286	0	0.001944	27.424277149s	0.00960457750076627
4096	0.95	2	1	Cliquet	0.018376	0	0.00052	27.424277149s	0.0317798989331837
4096	0.95	2.5	1	Vanilla	0.096681	0.001746	0.002447	27.424277149s	0.0525049532974811
4096	0.95	2.5	1	Variance	0.038571	0	0.000975	27.424277149s	0.00639252726608564
4096	0.95	2.5	1	Cliquet	0.021046	0	0.000558	27.424277149s	0.0273357414819877
4096	0.95	3	1	Vanilla	0.105812	0.002761	0.002884	27.424277149s	0.0489001675274339
4096	0.95	3	1	Variance	0.040645	0	0.001091	27.424277149s	-0.000614703712810361
4096	0.95	3	1	Cliquet	0.022288	0	0.000571	27.424277149s	-0.00862912552264028
4096	0.95	3.5	1	Vanilla	0.113515	0.002955	0.003003	27.424277149s	0.041326483808825
4096	0.95	3.5	1	Variance	0.043194	0	0.001223	27.424277149s	0.00828684142953851
4096	0.95	3.5	1	Cliquet	0.024098	0	0.000595	27.424277149s	-0.0187311670331459
4096	0.95	4	1	Vanilla	0.120384	0.002804	0.003278	27.424277149s	0.0308349674182031
4096	0.95	4	1	Variance	0.045202	0	0.001323	27.424277149s	-0.00663677918424765
4096	0.95	4	1	Cliquet	0.024853	0	0.000593	27.424277149s	-0.0290279731208002
4096	0.95	4.5	1	Vanilla	0.126791	0.002598	0.003628	27.424277149s	0.030904951622083
4096	0.95	4.5	1	Variance	0.048081	0	0.00148	27.424277149s	-0.00436925370661812
4096	0.95	4.5	1	Cliquet	0.025149	0	0.000597	27.424277149s	-0.0799370747054949
4096	0.95	5	1	Vanilla	0.135209	0.004748	0.004214	27.424277149s	0.0515799870894484
4096	0.95	5	1	Variance	0.052421	0	0.001751	27.424277149s	-0.00809854491097273
4096	0.95	5	1	Cliquet	0.025746	0	0.000615	27.424277149s	-0.0646321525885558


==> correlation_slv_cliquet_s2.txt <==
n	rho	t	strike	type	price	error	stderr	time	relprice
16384	-0.95	0.5	1	Vanilla	0.050127	0.000229	0.000519	1m10.490171189s	0.0118898623279098
16384	-0.95	0.5	1	Variance	0.049095	0	0.00045	1m10.490171189s	-0.00170804611724518
16384	-0.95	0.5	1	Cliquet	0.005182	0	0.000122	1m10.490171189s	-0.0959525471039777
16384	-0.95	1	1	Vanilla	0.063131	-0.001137	0.000687	1m10.490171189s	-0.00770185944892399
16384	-0.95	1	1	Variance	0.03877	0	0.000473	1m10.490171189s	0.0187350553117691
16384	-0.95	1	1	Cliquet	0.008799	0	0.00016	1m10.490171189s	-0.0634379989356042
16384	-0.95	1.5	1	Vanilla	0.073071	-0.002877	0.000832	1m10.490171189s	-0.0220036137321824
16384	-0.95	1.5	1	Variance	0.048105	0	0.000699	1m10.490171189s	0.0393665060605406
16384	-0.95	1.5	1	Cliquet	0.012421	0	0.0002	1m10.490171189s	0.0627138945927446
16384	-0.95	2	1	Vanilla	0.081545	-0.004495	0.000967	1m10.490171189s	-0.033311599786616
16384	-0.95	2	1	Variance	0.060258	0	0.000987	1m10.490171189s	0.05922058745979
16384	-0.95	2	1	Cliquet	0.016374	0	0.000235	1m10.490171189s	0.239421694042843
16384	-0.95	2.5	1	Vanilla	0.088056	-0.006878	0.001051	1m10.490171189s	-0.0628452230180607
16384	-0.95	2.5	1	Variance	0.038675	0	0.000522	1m10.490171189s	0.00826424735387654
16384	-0.95	2.5	1	Cliquet	0.019977	0	0.000262	1m10.490171189s	0.379341296692674
16384	-0.95	3	1	Vanilla	0.09406	-0.008991	0.001117	1m10.490171189s	-0.0837984473471455
16384	-0.95	3	1	Variance	0.040917	0	0.000578	1m10.490171189s	0.0203995112097559
16384	-0.95	3	1	Cliquet	0.02296	0	0.000282	1m10.490171189s	0.449769527056892
16384	-0.95	3.5	1	Vanilla	0.099373	-0.011188	0.001196	1m10.490171189s	-0.101639907427497
16384	-0.95	3.5	1	Variance	0.043236	0	0.000648	1m10.490171189s	0.0233130576791081
16384	-0.95	3.5	1	Cliquet	0.025672	0	0.000304	1m10.490171189s	0.54734494605509
16384	-0.95	4	1	Vanilla	0.105053	-0.012528	0.001278	1m10.490171189s	-0.109991866888068
16384	-0.95	4	1	Variance	0.04584	0	0.000715	1m10.490171189s	0.0178749861219052
16384	-0.95	4	1	Cliquet	0.028593	0	0.000319	1m10.490171189s	0.666550096170659
16384	-0.95	4.5	1	Vanilla	0.11112	-0.013073	0.001378	1m10.490171189s	-0.1115730561663
16384	-0.95	4.5	1	Variance	0.04894	0	0.000809	1m10.490171189s	0.0241921982253472
16384	-0.95	4.5	1	Cliquet	0.030702	0	0.000332	1m10.490171189s	0.703206479529568
16384	-0.95	5	1	Vanilla	0.115258	-0.015203	0.001418	1m10.490171189s	-0.120932928596489
16384	-0.95	5	1	Variance	0.05224	0	0.000908	1m10.490171189s	0.0235911905321735
16384	-0.95	5	1	Cliquet	0.032882	0	0.000343	1m10.490171189s	0.741262444397373
16384	-0.755929	0.5	1	Vanilla	0.050057	0.000159	0.000518	1m0.828163209s	0.010476805684525
16384	-0.755929	0.5	1	Variance	0.049411	0	0.000489	1m0.828163209s	0.00471746070477219
16384	-0.755929	0.5	1	Cliquet	0.005166	0	0.000126	1m0.828163209s	-0.0987438939288208
16384	-0.755929	1	1	Vanilla	0.063894	-0.000374	0.000693	1m0.828163209s	0.00429103597868652
16384	-0.755929	1	1	Variance	0.03794	0	0.000493	1m0.828163209s	-0.00307433586462413
16384	-0.755929	1	1	Cliquet	0.008446	0	0.000164	1m0.828163209s	-0.101011176157531
16384	-0.755929	1.5	1	Vanilla	0.075539	-0.000408	0.000847	1m0.828163209s	0.0110285752526265
16384	-0.755929	1.5	1	Variance	0.047339	0	0.000756	1m0.828163209s	0.022816152799084
16384	-0.755929	1.5	1	Cliquet	0.010887	0	0.000191	1m0.828163209s	-0.0685318275154003
16384	-0.755929	2	1	Vanilla	0.085803	-0.000238	0.001029	1m0.828163209s	0.0171655503526762
16384	-0.755929	2	1	Variance	0.058121	0	0.00103	1m0.828163209s	0.0216562077027194
16384	-0.755929	2	1	Cliquet	0.0127	0	0.000207	1m0.828163209s	-0.0386798879721445
16384	-0.755929	2.5	1	Vanilla	0.094082	-0.000852	0.001174	1m0.828163209s	0.00128776832941324
16384	-0.755929	2.5	1	Variance	0.038219	0	0.000565	1m0.828163209s	-0.00362375514886071
16384	-0.755929	2.5	1	Cliquet	0.014973	0	0.000225	1m0.828163209s	0.0338327694538425
16384	-0.755929	3	1	Vanilla	0.102109	-0.000942	0.001297	1m0.828163209s	-0.00539629662098318
16384	-0.755929	3	1	Variance	0.040207	0	0.000627	1m0.828163209s	0.00269333399835392
16384	-0.755929	3	1	Cliquet	0.016447	0	0.000235	1m0.828163209s	0.0385173959714593
16384	-0.755929	3.5	1	Vanilla	0.109129	-0.001432	0.001406	1m0.828163209s	-0.0134429015693932
16384	-0.755929	3.5	1	Variance	0.042543	0	0.000687	1m0.828163209s	0.00691107902771537
16384	-0.755929	3.5	1	Cliquet	0.01826	0	0.000246	1m0.828163209s	0.100596709059128
16384	-0.755929	4	1	Vanilla	0.115008	-0.002572	0.001529	1m0.828163209s	-0.025653190552035
16384	-0.755929	4	1	Variance	0.045115	0	0.000752	1m0.828163209s	0.0017763961363384
16384	-0.755929	4	1	Cliquet	0.020155	0	0.000261	1m0.828163209s	0.174739173515183
16384	-0.755929	4.5	1	Vanilla	0.120297	-0.003896	0.00159	1m0.828163209s	-0.0382010793523885
16384	-0.755929	4.5	1	Variance	0.048441	0	0.000848	1m0.828163209s	0.0137493721747866
16384	-0.755929	4.5	1	Cliquet	0.021942	0	0.000273	1m0.828163209s	0.217241761899478
16384	-0.755929	5	1	Vanilla	0.125317	-0.005144	0.001734	1m0.828163209s	-0.0442134325853837
16384	-0.755929	5	1	Variance	0.051026	0	0.000918	1m0.828163209s	-0.000195940120699012
16384	-0.755929	5	1	Cliquet	0.023791	0	0.000287	1m0.828163209s	0.25984960813387
16384	-0.377964	0.5	1	Vanilla	0.049899	0.000001	0.000521	59.557675869s	0.00728733497517053
16384	-0.377964	0.5	1	Variance	0.048933	0	0.00054	59.557675869s	-0.00500213505764657
16384	-0.377964	0.5	1	Cliquet	0.005516	0	0.000135	59.557675869s	-0.0376831821353804
16384	-0.377964	1	1	Vanilla	0.064547	0.000279	0.000705	59.557675869s	0.0145549425504157
16384	-0.377964	1	1	Variance	0.038516	0	0.000562	59.557675869s	0.0120608560842947
16384	-0.377964	1	1	Cliquet	0.009306	0	0.00018	59.557675869s	-0.00947312400212885
16384	-0.377964	1.5	1	Vanilla	0.0755	-0.000448	0.00086	59.557675869s	0.0105065917151843
16384	-0.377964	1.5	1	Variance	0.047552	0	0.000842	59.557675869s	0.0274182745284446
16384	-0.377964	1.5	1	Cliquet	0.011255	0	0.000201	59.557675869s	-0.0370465434633813
16384	-0.377964	2	1	Vanilla	0.086024	-0.000017	0.001031	59.557675869s	0.0197854306205916
16384	-0.377964	2	1	Variance	0.059523	0	0.001193	59.557675869s	0.0463006908189632
16384	-0.377964	2	1	Cliquet	0.012437	0	0.000214	59.557675869s	-0.0585875406857922
16384	-0.377964	2.5	1	Vanilla	0.094543	-0.000392	0.001147	59.557675869s	0.00619405923734306
16384	-0.377964	2.5	1	Variance	0.038333	0	0.000657	59.557675869s	-0.000651754523176451
16384	-0.377964	2.5	1	Cliquet	0.013963	0	0.000229	59.557675869s	-0.0359041635020368
16384	-0.377964	3	1	Vanilla	0.10216	-0.000891	0.001232	59.557675869s	-0.00489952563240903
16384	-0.377964	3	1	Variance	0.040207	0	0.000721	59.557675869s	0.00269333399835392
16384	-0.377964	3	1	Cliquet	0.015142	0	0.000235	59.557675869s	-0.0438845740986299
16384	-0.377964	3.5	1	Vanilla	0.108844	-0.001717	0.001345	59.557675869s	-0.0160193823678312
16384	-0.377964	3.5	1	Variance	0.042905	0	0.000811	59.557675869s	0.0154789235757733
16384	-0.377964	3.5	1	Cliquet	0.015633	0	0.000239	59.557675869s	-0.0577421493580857
16384	-0.377964	4	1	Vanilla	0.115902	-0.001678	0.001464	59.557675869s	-0.0180792300654038
16384	-0.377964	4	1	Variance	0.045658	0	0.000893	59.557675869s	0.0138336849117353
16384	-0.377964	4	1	Cliquet	0.016727	0	0.000245	59.557675869s	-0.025062656641604
16384	-0.377964	4.5	1	Vanilla	0.12227	-0.001923	0.001634	59.557675869s	-0.0224265440735558
16384	-0.377964	4.5	1	Variance	0.048326	0	0.000968	59.557675869s	0.011342708856521
16384	-0.377964	4.5	1	Cliquet	0.017948	0	0.000255	59.557675869s	-0.00432708310218588
16384	-0.377964	5	1	Vanilla	0.128029	-0.002432	0.001737	59.557675869s	-0.0235291425782144
16384	-0.377964	5	1	Variance	0.051452	0	0.001101	59.557675869s	0.00815110902108307
16384	-0.377964	5	1	Cliquet	0.018903	0	0.000259	59.557675869s	0.00100614276636302
16384	0	0.5	1	Vanilla	0.049538	-0.000361	0.000513	1m0.121362002s	0
16384	0	0.5	1	Variance	0.049179	0	0.000597	1m0.121362002s	0
16384	0	0.5	1	Cliquet	0.005732	0	0.000137	1m0.121362002s	0
16384	0	1	1	Vanilla	0.063621	-0.000647	0.000689	1m0.121362002s	0
16384	0	1	1	Variance	0.038057	0	0.000618	1m0.121362002s	0
16384	0	1	1	Cliquet	0.009395	0	0.000183	1m0.121362002s	0
16384	0	1.5	1	Vanilla	0.074715	-0.001233	0.000838	1m0.121362002s	0
16384	0	1.5	1	Variance	0.046283	0	0.00092	1m0.121362002s	0
16384	0	1.5	1	Cliquet	0.011688	0	0.000208	1m0.121362002s	0
16384	0	2	1	Vanilla	0.084355	-0.001685	0.001007	1m0.121362002s	0
16384	0	2	1	Variance	0.056889	0	0.001307	1m0.121362002s	0
16384	0	2	1	Cliquet	0.013211	0	0.000223	1m0.121362002s	0
16384	0	2.5	1	Vanilla	0.093961	-0.000974	0.001147	1m0.121362002s	0
16384	0	2.5	1	Variance	0.038358	0	0.000894	1m0.121362002s	0
16384	0	2.5	1	Cliquet	0.014483	0	0.000235	1m0.121362002s	0
16384	0	3	1	Vanilla	0.102663	-0.000388	0.001282	1m0.121362002s	0
16384	0	3	1	Variance	0.040099	0	0.000839	1m0.121362002s	0
16384	0	3	1	Cliquet	0.015837	0	0.000249	1m0.121362002s	0
16384	0	3.5	1	Vanilla	0.110616	0.000055	0.001353	1m0.121362002s	0
16384	0	3.5	1	Variance	0.042251	0	0.000929	1m0.121362002s	0
16384	0	3.5	1	Cliquet	0.016591	0	0.000252	1m0.121362002s	0
16384	0	4	1	Vanilla	0.118036	0.000455	0.001496	1m0.121362002s	0
16384	0	4	1	Variance	0.045035	0	0.001025	1m0.121362002s	0
16384	0	4	1	Cliquet	0.017157	0	0.000258	1m0.121362002s	0
16384	0	4.5	1	Vanilla	0.125075	0.000882	0.001601	1m0.121362002s	0
16384	0	4.5	1	Variance	0.047784	0	0.001123	1m0.121362002s	0
16384	0	4.5	1	Cliquet	0.018026	0	0.000263	1m0.121362002s	0
16384	0	5	1	Vanilla	0.131114	0.000654	0.001697	1m0.121362002s	0
16384	0	5	1	Variance	0.051036	0	0.00128	1m0.121362002s	0
16384	0	5	1	Cliquet	0.018884	0	0.000268	1m0.121362002s	0
16384	0.377964	0.5	1	Vanilla	0.049807	-0.000091	0.00052	1m0.046377571s	0.00543017481529318
16384	0.377964	0.5	1	Variance	0.049229	0	0.000646	1m0.046377571s	0.0010166941174079
16384	0.377964	0.5	1	Cliquet	0.00603	0	0.000141	1m0.046377571s	0.0519888346127007
16384	0.377964	1	1	Vanilla	0.064389	0.000122	0.000702	1m0.046377571s	0.0120714858301505
16384	0.377964	1	1	Variance	0.038157	0	0.000732	1m0.046377571s	0.00262763749113182
16384	0.377964	1	1	Cliquet	0.010172	0	0.00019	1m0.046377571s	0.0827035657264503
16384	0.377964	1.5	1	Vanilla	0.076877	0.000929	0.000872	1m0.046377571s	0.0289366258448771
16384	0.377964	1.5	1	Variance	0.046335	0	0.001087	1m0.046377571s	0.00112352267571247
16384	0.377964	1.5	1	Cliquet	0.013	0	0.000222	1m0.046377571s	0.112251882272416
16384	0.377964	2	1	Vanilla	0.089001	0.002961	0.001102	1m0.046377571s	0.0550767589354513
16384	0.377964	2	1	Variance	0.057903	0	0.001552	1m0.046377571s	0.0178241839371407
16384	0.377964	2	1	Cliquet	0.015153	0	0.000242	1m0.046377571s	0.146998713193551
16384	0.377964	2.5	1	Vanilla	0.098178	0.003244	0.001238	1m0.046377571s	0.0448803226870722
16384	0.377964	2.5	1	Variance	0.037473	0	0.00085	1m0.046377571s	-0.0230721101204443
16384	0.377964	2.5	1	Cliquet	0.016717	0	0.000257	1m0.046377571s	0.154249810122212
16384	0.377964	3	1	Vanilla	0.106138	0.003087	0.001319	1m0.046377571s	0.0338486114763838
16384	0.377964	3	1	Variance	0.03955	0	0.000962	1m0.046377571s	-0.0136911144916332
16384	0.377964	3	1	Cliquet	0.017347	0	0.000262	1m0.046377571s	0.0953463408473827
16384	0.377964	3.5	1	Vanilla	0.113781	0.00322	0.001435	1m0.046377571s	0.0286124972879149
16384	0.377964	3.5	1	Variance	0.04182	0	0.001044	1m0.046377571s	-0.0102009419895386
16384	0.377964	3.5	1	Cliquet	0.018306	0	0.000268	1m0.046377571s	0.103369296606594
16384	0.377964	4	1	Vanilla	0.120822	0.003242	0.001592	1m0.046377571s	0.0236029685858552
16384	0.377964	4	1	Variance	0.044494	0	0.001152	1m0.046377571s	-0.0120128788719884
16384	0.377964	4	1	Cliquet	0.01887	0	0.000274	1m0.046377571s	0.09984262983039
16384	0.377964	4.5	1	Vanilla	0.127045	0.002852	0.001721	1m0.046377571s	0.015750549670198
16384	0.377964	4.5	1	Variance	0.046977	0	0.00129	1m0.046377571s	-0.0168884982420895
16384	0.377964	4.5	1	Cliquet	0.019311	0	0.000279	1m0.046377571s	0.0712859203372904
16384	0.377964	5	1	Vanilla	0.133747	0.003286	0.001928	1m0.046377571s	0.0200817609103527
16384	0.377964	5	1	Variance	0.049217	0	0.001361	1m0.046377571s	-0.035641507955169
16384	0.377964	5	1	Cliquet	0.020034	0	0.000281	1m0.046377571s	0.0608981148061851
16384	0.755929	0.5	1	Vanilla	0.049858	-0.000041	0.000519	1m0.500386251s	0.00645968751261661
16384	0.755929	0.5	1	Variance	0.048644	0	0.000714	1m0.500386251s	-0.0108786270562639
16384	0.755929	0.5	1	Cliquet	0.006327	0	0.000145	1m0.500386251s	0.103803210048849
16384	0.755929	1	1	Vanilla	0.064433	0.000165	0.000705	1m0.500386251s	0.0127630813725028
16384	0.755929	1	1	Variance	0.038299	0	0.000892	1m0.500386251s	0.0063588827285388
16384	0.755929	1	1	Cliquet	0.011296	0	0.0002	1m0.500386251s	0.20234167110165
16384	0.755929	1.5	1	Vanilla	0.075814	-0.000133	0.000868	1m0.500386251s	0.0147092284012582
16384	0.755929	1.5	1	Variance	0.047293	0	0.001383	1m0.500386251s	0.0218222673551844
16384	0.755929	1.5	1	Cliquet	0.013875	0	0.000225	1m0.500386251s	0.18711498973306
16384	0.755929	2	1	Vanilla	0.086956	0.000916	0.001061	1m0.500386251s	0.03083397546085
16384	0.755929	2	1	Variance	0.057696	0	0.001933	1m0.500386251s	0.0141855191689078
16384	0.755929	2	1	Cliquet	0.016113	0	0.000247	1m0.500386251s	0.219665430323215
16384	0.755929	2.5	1	Vanilla	0.096417	0.001482	0.001178	1m0.500386251s	0.0261385042730495
16384	0.755929	2.5	1	Variance	0.037919	0	0.001074	1m0.500386251s	-0.0114448094269775
16384	0.755929	2.5	1	Cliquet	0.017776	0	0.000263	1m0.500386251s	0.227370020023476
16384	0.755929	3	1	Vanilla	0.104374	0.001323	0.00129	1m0.500386251s	0.0166661796362857
16384	0.755929	3	1	Variance	0.040042	0	0.001237	1m0.500386251s	-0.00142148183246471
16384	0.755929	3	1	Cliquet	0.018853	0	0.000273	1m0.500386251s	0.190440108606428
16384	0.755929	3.5	1	Vanilla	0.11154	0.000979	0.001386	1m0.500386251s	0.00835322195704058
16384	0.755929	3.5	1	Variance	0.042313	0	0.001334	1m0.500386251s	0.00146742088944651
16384	0.755929	3.5	1	Cliquet	0.019567	0	0.000279	1m0.500386251s	0.17937435959255
16384	0.755929	4	1	Vanilla	0.118678	0.001098	0.001467	1m0.500386251s	0.00543901860449347
16384	0.755929	4	1	Variance	0.044421	0	0.001477	1m0.500386251s	-0.0136338403463971
16384	0.755929	4	1	Cliquet	0.020435	0	0.000287	1m0.500386251s	0.191059042956228
16384	0.755929	4.5	1	Vanilla	0.126533	0.00234	0.001611	1m0.500386251s	0.0116570057965222
16384	0.755929	4.5	1	Variance	0.04737	0	0.001539	1m0.500386251s	-0.00866398794575585
16384	0.755929	4.5	1	Cliquet	0.0212	0	0.00029	1m0.500386251s	0.176078997004327
16384	0.755929	5	1	Vanilla	0.132937	0.002477	0.001731	1m0.500386251s	0.0139039309303353
16384	0.755929	5	1	Variance	0.050038	0	0.001691	1m0.500386251s	-0.0195548240457716
16384	0.755929	5	1	Cliquet	0.021101	0	0.000292	1m0.500386251s	0.117400974369837
16384	0.95	0.5	1	Vanilla	0.05001	0.000111	0.000519	1m0.681385334s	0.00952803908110944
16384	0.95	0.5	1	Variance	0.048936	0	0.000838	1m0.681385334s	-0.00494113341060209
16384	0.95	0.5	1	Cliquet	0.006326	0	0.000145	1m0.681385334s	0.103628750872296
16384	0.95	1	1	Vanilla	0.064432	0.000164	0.000706	1m0.681385334s	0.0127473632919948
16384	0.95	1	1	Variance	0.03779	0	0.001002	1m0.681385334s	-0.00701579210132175
16384	0.95	1	1	Cliquet	0.011305	0	0.0002	1m0.681385334s	0.203299627461416
16384	0.95	1.5	1	Vanilla	0.077062	0.001114	0.000918	1m0.681385334s	0.031412701599411
16384	0.95	1.5	1	Variance	0.045695	0	0.001586	1m0.681385334s	-0.0127044487176716
16384	0.95	1.5	1	Cliquet	0.014932	0	0.000232	1m0.681385334s	0.277549623545517
16384	0.95	2	1	Vanilla	0.088606	0.002566	0.001096	1m0.681385334s	0.0503941675063719
16384	0.95	2	1	Variance	0.05652	0	0.002407	1m0.681385334s	-0.00648631545641509
16384	0.95	2	1	Cliquet	0.017651	0	0.000256	1m0.681385334s	0.336083566724699
16384	0.95	2.5	1	Vanilla	0.097265	0.002331	0.001218	1m0.681385334s	0.0351635252924085
16384	0.95	2.5	1	Variance	0.03625	0	0.001056	1m0.681385334s	-0.0549559413942334
16384	0.95	2.5	1	Cliquet	0.019546	0	0.000273	1m0.681385334s	0.349582268866948
16384	0.95	3	1	Vanilla	0.106431	0.00338	0.001379	1m0.681385334s	0.036702609508781
16384	0.95	3	1	Variance	0.038861	0	0.001267	1m0.681385334s	-0.0308735878700218
16384	0.95	3	1	Cliquet	0.021168	0	0.000288	1m0.681385334s	0.33661678348172
16384	0.95	3.5	1	Vanilla	0.114994	0.004433	0.001478	1m0.681385334s	0.0395783611774065
16384	0.95	3.5	1	Variance	0.040512	0	0.001278	1m0.681385334s	-0.0411587891410854
16384	0.95	3.5	1	Cliquet	0.02203	0	0.000295	1m0.681385334s	0.327828340666626
16384	0.95	4	1	Vanilla	0.121821	0.00424	0.001537	1m0.681385334s	0.0320664881900437
16384	0.95	4	1	Variance	0.042132	0	0.001389	1m0.681385334s	-0.0644609747973798
16384	0.95	4	1	Cliquet	0.022825	0	0.000301	1m0.681385334s	0.330360785685143
16384	0.95	4.5	1	Vanilla	0.12851	0.004317	0.001647	1m0.681385334s	0.027463521886868
16384	0.95	4.5	1	Variance	0.04395	0	0.001607	1m0.681385334s	-0.0802360622802611
16384	0.95	4.5	1	Cliquet	0.023357	0	0.000307	1m0.681385334s	0.295739487407079
16384	0.95	5	1	Vanilla	0.136021	0.00556	0.001769	1m0.681385334s	0.0374254465579571
16384	0.95	5	1	Variance	0.047123	0	0.001839	1m0.681385334s	-0.0766713692295634
16384	0.95	5	1	Cliquet	0.023947	0	0.000309	1m0.681385334s	0.268110569794535


==> correlation_slv_cliquet_s4.txt <==
n	rho	t	strike	type	price	error	stderr	time	relprice
4096	-0.95	0.5	1	Vanilla	0.04426	-0.005638	0.000951	23.291459871s	-0.109474658457576
4096	-0.95	0.5	1	Variance	0.049091	0	0.001018	23.291459871s	-0.0401040240897892
4096	-0.95	0.5	1	Cliquet	0.002349	0	0.000156	23.291459871s	-0.545031958163858
4096	-0.95	1	1	Vanilla	0.05038	-0.013888	0.001166	23.291459871s	-0.200533189456813
4096	-0.95	1	1	Variance	0.038967	0	0.00101	23.291459871s	-0.0285208546284061
4096	-0.95	1	1	Cliquet	0.004166	0	0.000204	23.291459871s	-0.416199551569507
4096	-0.95	1.5	1	Vanilla	0.053185	-0.022763	0.001282	23.291459871s	-0.286308557319413
4096	-0.95	1.5	1	Variance	0.050352	0	0.001522	23.291459871s	-0.0356794024705543
4096	-0.95	1.5	1	Cliquet	0.006273	0	0.000275	23.291459871s	-0.186170212765957
4096	-0.95	2	1	Vanilla	0.056833	-0.029207	0.001413	23.291459871s	-0.323626020517459
4096	-0.95	2	1	Variance	0.063024	0	0.002075	23.291459871s	0.0288624787775891
4096	-0.95	2	1	Cliquet	0.009167	0	0.000342	23.291459871s	0.025965304980414
4096	-0.95	2.5	1	Vanilla	0.057807	-0.037127	0.001504	23.291459871s	-0.376205891874393
4096	-0.95	2.5	1	Variance	0.041724	0	0.001168	23.291459871s	0.0668916845658178
4096	-0.95	2.5	1	Cliquet	0.011366	0	0.000387	23.291459871s	0.151220500354502
4096	-0.95	3	1	Vanilla	0.059438	-0.043613	0.001596	23.291459871s	-0.411772855927004
4096	-0.95	3	1	Variance	0.045439	0	0.001588	23.291459871s	0.0732438943738485
4096	-0.95	3	1	Cliquet	0.013993	0	0.00044	23.291459871s	0.268286050938095
4096	-0.95	3.5	1	Vanilla	0.062702	-0.047859	0.001672	23.291459871s	-0.425784827283051
4096	-0.95	3.5	1	Variance	0.047326	0	0.001439	23.291459871s	0.0605028458746022
4096	-0.95	3.5	1	Cliquet	0.01595	0	0.000467	23.291459871s	0.321567652663849
4096	-0.95	4	1	Vanilla	0.065385	-0.052195	0.001725	23.291459871s	-0.438716821756
4096	-0.95	4	1	Variance	0.051833	0	0.00178	23.291459871s	0.0821537433713306
4096	-0.95	4	1	Cliquet	0.018082	0	0.000496	23.291459871s	0.382415902140673
4096	-0.95	4.5	1	Vanilla	0.068921	-0.055272	0.001833	23.291459871s	-0.439716773296697
4096	-0.95	4.5	1	Variance	0.0547	0	0.001758	23.291459871s	0.0791508838383839
4096	-0.95	4.5	1	Cliquet	0.019527	0	0.000524	23.291459871s	0.405831533477322
4096	-0.95	5	1	Vanilla	0.069219	-0.061241	0.001878	23.291459871s	-0.470827026283198
4096	-0.95	5	1	Variance	0.059231	0	0.001973	23.291459871s	0.0521351428165411
4096	-0.95	5	1	Cliquet	0.020903	0	0.00054	23.291459871s	0.416672314469671
4096	-0.755929	0.5	1	Vanilla	0.049492	-0.000406	0.001064	21.937532623s	-0.00420514677773087
4096	-0.755929	0.5	1	Variance	0.050762	0	0.001212	21.937532623s	-0.007430292127801
4096	-0.755929	0.5	1	Cliquet	0.003733	0	0.000212	21.937532623s	-0.276970753437924
4096	-0.755929	1	1	Vanilla	0.061264	-0.003004	0.001471	21.937532623s	-0.0278178904105242
4096	-0.755929	1	1	Variance	0.038857	0	0.001151	21.937532623s	-0.0312632444965221
4096	-0.755929	1	1	Cliquet	0.004833	0	0.00026	21.937532623s	-0.322729820627803
4096	-0.755929	1.5	1	Vanilla	0.071692	-0.004255	0.001868	21.937532623s	-0.037962453536587
4096	-0.755929	1.5	1	Variance	0.047708	0	0.001655	21.937532623s	-0.0863161926649429
4096	-0.755929	1.5	1	Cliquet	0.006053	0	0.000282	21.937532623s	-0.214711987545407
4096	-0.755929	2	1	Vanilla	0.080531	-0.005509	0.002221	21.937532623s	-0.0415942684407207
4096	-0.755929	2	1	Variance	0.061432	0	0.00231	21.937532623s	0.00287318793261071
4096	-0.755929	2	1	Cliquet	0.007776	0	0.000314	21.937532623s	-0.129714605484052
4096	-0.755929	2.5	1	Vanilla	0.08632	-0.008614	0.00261	21.937532623s	-0.0685227150102515
4096	-0.755929	2.5	1	Variance	0.039976	0	0.001365	21.937532623s	0.0221949473253555
4096	-0.755929	2.5	1	Cliquet	0.009623	0	0.00036	21.937532623s	-0.0253215841183024
4096	-0.755929	3	1	Vanilla	0.092868	-0.010183	0.002744	21.937532623s	-0.0809334362567543
4096	-0.755929	3	1	Variance	0.04265	0	0.001506	21.937532623s	0.00736926638008417
4096	-0.755929	3	1	Cliquet	0.011634	0	0.000394	21.937532623s	0.0544729448019579
4096	-0.755929	3.5	1	Vanilla	0.098047	-0.012514	0.002822	21.937532623s	-0.102100809553464
4096	-0.755929	3.5	1	Variance	0.044264	0	0.001603	21.937532623s	-0.00811186303948375
4096	-0.755929	3.5	1	Cliquet	0.013358	0	0.000435	21.937532623s	0.106802551992709
4096	-0.755929	4	1	Vanilla	0.102398	-0.015182	0.002963	21.937532623s	-0.120986848882327
4096	-0.755929	4	1	Variance	0.04748	0	0.001767	21.937532623s	-0.00872687794897498
4096	-0.755929	4	1	Cliquet	0.01493	0	0.000457	21.937532623s	0.141437308868502
4096	-0.755929	4.5	1	Vanilla	0.105756	-0.018437	0.003166	21.937532623s	-0.140272008194389
4096	-0.755929	4.5	1	Variance	0.051848	0	0.001965	21.937532623s	0.022885101010101
4096	-0.755929	4.5	1	Cliquet	0.016591	0	0.000474	21.937532623s	0.194456443484521
4096	-0.755929	5	1	Vanilla	0.109794	-0.020666	0.003469	21.937532623s	-0.160634833264529
4096	-0.755929	5	1	Variance	0.053327	0	0.002093	21.937532623s	-0.0527390933636492
4096	-0.755929	5	1	Cliquet	0.018149	0	0.000504	21.937532623s	0.230023720772619
4096	-0.377964	0.5	1	Vanilla	0.050381	0.000482	0.001062	21.976567406s	0.0136818172672581
4096	-0.377964	0.5	1	Variance	0.050164	0	0.001397	21.976567406s	-0.0191232255289194
4096	-0.377964	0.5	1	Cliquet	0.004937	0	0.00026	21.976567406s	-0.0437730001936858
4096	-0.377964	1	1	Vanilla	0.0639	-0.000368	0.001434	21.976567406s	0.0140120919751812
4096	-0.377964	1	1	Variance	0.038714	0	0.001358	21.976567406s	-0.034828351325073
4096	-0.377964	1	1	Cliquet	0.006589	0	0.000314	21.976567406s	-0.0766535874439461
4096	-0.377964	1.5	1	Vanilla	0.074281	-0.001667	0.00179	21.976567406s	-0.00322056869875609
4096	-0.377964	1.5	1	Variance	0.048037	0	0.001999	21.976567406s	-0.0800153212678348
4096	-0.377964	1.5	1	Cliquet	0.007316	0	0.000339	21.976567406s	-0.0508562532433835
4096	-0.377964	2	1	Vanilla	0.086809	0.000769	0.002231	21.976567406s	0.0331207007354866
4096	-0.377964	2	1	Variance	0.06159	0	0.002887	21.976567406s	0.00545252709938615
4096	-0.377964	2	1	Cliquet	0.008036	0	0.000357	21.976567406s	-0.100615556799105
4096	-0.377964	2.5	1	Vanilla	0.095854	0.000919	0.002582	21.976567406s	0.0343584763138016
4096	-0.377964	2.5	1	Variance	0.039655	0	0.001573	21.976567406s	0.0139869080495041
4096	-0.377964	2.5	1	Cliquet	0.009538	0	0.000384	21.976567406s	-0.0339309227185253
4096	-0.377964	3	1	Vanilla	0.102334	-0.000717	0.002652	21.976567406s	0.0127466698335412
4096	-0.377964	3	1	Variance	0.042051	0	0.001765	21.976567406s	-0.00677878029193635
4096	-0.377964	3	1	Cliquet	0.010406	0	0.000388	21.976567406s	-0.0568295114656031
4096	-0.377964	3.5	1	Vanilla	0.109059	-0.001502	0.002844	21.976567406s	-0.00125462471152793
4096	-0.377964	3.5	1	Variance	0.04491	0	0.001946	21.976567406s	0.00636400304755069
4096	-0.377964	3.5	1	Cliquet	0.010954	0	0.000389	21.976567406s	-0.0923854503272847
4096	-0.377964	4	1	Vanilla	0.116567	-0.001013	0.003121	21.976567406s	0.000643821034920888
4096	-0.377964	4	1	Variance	0.049308	0	0.002254	21.976567406s	0.0294375548039583
4096	-0.377964	4	1	Cliquet	0.012541	0	0.00042	21.976567406s	-0.0412079510703364
4096	-0.377964	4.5	1	Vanilla	0.123469	-0.000724	0.003158	21.976567406s	0.0037232442627082
4096	-0.377964	4.5	1	Variance	0.051878	0	0.002416	21.976567406s	0.0234769570707072
4096	-0.377964	4.5	1	Cliquet	0.014086	0	0.000445	21.976567406s	0.0141108711303095
4096	-0.377964	5	1	Vanilla	0.126193	-0.004267	0.003269	21.976567406s	-0.035265966392979
4096	-0.377964	5	1	Variance	0.0536	0	0.002652	21.976567406s	-0.0478897257353985
4096	-0.377964	5	1	Cliquet	0.014549	0	0.00045	21.976567406s	-0.0139613690274484
4096	0	0.5	1	Vanilla	0.049701	-0.000197	0.001025	22.034723813s	0
4096	0	0.5	1	Variance	0.051142	0	0.001657	22.034723813s	0
4096	0	0.5	1	Cliquet	0.005163	0	0.000257	22.034723813s	0
4096	0	1	1	Vanilla	0.063017	-0.001251	0.001376	22.034723813s	0
4096	0	1	1	Variance	0.040111	0	0.00172	22.034723813s	0
4096	0	1	1	Cliquet	0.007136	0	0.000324	22.034723813s	0
4096	0	1.5	1	Vanilla	0.074521	-0.001427	0.001664	22.034723813s	0
4096	0	1.5	1	Variance	0.052215	0	0.003397	22.034723813s	0
4096	0	1.5	1	Cliquet	0.007708	0	0.00035	22.034723813s	0
4096	0	2	1	Vanilla	0.084026	-0.002014	0.001933	22.034723813s	0
4096	0	2	1	Variance	0.061256	0	0.003486	22.034723813s	0
4096	0	2	1	Cliquet	0.008935	0	0.000379	22.034723813s	0
4096	0	2.5	1	Vanilla	0.09267	-0.002265	0.002157	22.034723813s	0
4096	0	2.5	1	Variance	0.039108	0	0.001925	22.034723813s	0
4096	0	2.5	1	Cliquet	0.009873	0	0.00039	22.034723813s	0
4096	0	3	1	Vanilla	0.101046	-0.002005	0.002445	22.034723813s	0
4096	0	3	1	Variance	0.042338	0	0.00222	22.034723813s	0
4096	0	3	1	Cliquet	0.011033	0	0.000411	22.034723813s	0
4096	0	3.5	1	Vanilla	0.109196	-0.001364	0.00272	22.034723813s	0
4096	0	3.5	1	Variance	0.044626	0	0.002344	22.034723813s	0
4096	0	3.5	1	Cliquet	0.012069	0	0.000431	22.034723813s	0
4096	0	4	1	Vanilla	0.116492	-0.001089	0.002913	22.034723813s	0
4096	0	4	1	Variance	0.047898	0	0.002646	22.034723813s	0
4096	0	4	1	Cliquet	0.01308	0	0.000453	22.034723813s	0
4096	0	4.5	1	Vanilla	0.123011	-0.001182	0.003076	22.034723813s	0
4096	0	4.5	1	Variance	0.050688	0	0.002943	22.034723813s	0
4096	0	4.5	1	Cliquet	0.01389	0	0.000454	22.034723813s	0
4096	0	5	1	Vanilla	0.130806	0.000346	0.00337	22.034723813s	0
4096	0	5	1	Variance	0.056296	0	0.004352	22.034723813s	0
4096	0	5	1	Cliquet	0.014755	0	0.000467	22.034723813s	0
4096	0.377964	0.5	1	Vanilla	0.049523	-0.000375	0.001029	22.345192393s	-0.00358141687290003
4096	0.377964	0.5	1	Variance	0.049833	0	0.001817	22.345192393s	-0.0255954010402408
4096	0.377964	0.5	1	Cliquet	0.005691	0	0.000286	22.345192393s	0.10226612434631
4096	0.377964	1	1	Vanilla	0.06685	0.002582	0.001444	22.345192393s	0.0608248567846772
4096	0.377964	1	1	Variance	0.040038	0	0.002224	22.345192393s	-0.00181994963974974
4096	0.377964	1	1	Cliquet	0.008641	0	0.00037	22.345192393s	0.210902466367713
4096	0.377964	1.5	1	Vanilla	0.079701	0.003754	0.001796	22.345192393s	0.0695106077481513
4096	0.377964	1.5	1	Variance	0.047945	0	0.003006	22.345192393s	-0.0817772670688499
4096	0.377964	1.5	1	Cliquet	0.010717	0	0.000427	22.345192393s	0.390373637778931
4096	0.377964	2	1	Vanilla	0.090757	0.004717	0.002173	22.345192393s	0.0801061576178801
4096	0.377964	2	1	Variance	0.059249	0	0.004619	22.345192393s	-0.0327641373906229
4096	0.377964	2	1	Cliquet	0.011697	0	0.000447	22.345192393s	0.309121432568551
4096	0.377964	2.5	1	Vanilla	0.100203	0.005268	0.002367	22.345192393s	0.0812884428617675
4096	0.377964	2.5	1	Variance	0.037745	0	0.002284	22.345192393s	-0.0348522041526029
4096	0.377964	2.5	1	Cliquet	0.01259	0	0.000466	22.345192393s	0.275194976197711
4096	0.377964	3	1	Vanilla	0.11073	0.007679	0.002708	22.345192393s	0.0958375393385191
4096	0.377964	3	1	Variance	0.041226	0	0.002568	22.345192393s	-0.0262648212008125
4096	0.377964	3	1	Cliquet	0.013154	0	0.000467	22.345192393s	0.192241457445844
4096	0.377964	3.5	1	Vanilla	0.118604	0.008043	0.003071	22.345192393s	0.0861570020879885
4096	0.377964	3.5	1	Variance	0.044505	0	0.003012	22.345192393s	-0.00271142383363954
4096	0.377964	3.5	1	Cliquet	0.014198	0	0.000482	22.345192393s	0.176402353136134
4096	0.377964	4	1	Vanilla	0.124893	0.007313	0.003466	22.345192393s	0.0721165401916013
4096	0.377964	4	1	Variance	0.04648	0	0.003112	22.345192393s	-0.0296045763914986
4096	0.377964	4	1	Cliquet	0.014711	0	0.000484	22.345192393s	0.124694189602447
4096	0.377964	4.5	1	Vanilla	0.128958	0.004765	0.003262	22.345192393s	0.0483452699352089
4096	0.377964	4.5	1	Variance	0.051738	0	0.004201	22.345192393s	0.0207149621212122
4096	0.377964	4.5	1	Cliquet	0.015484	0	0.000497	22.345192393s	0.114758819294456
4096	0.377964	5	1	Vanilla	0.135665	0.005205	0.003499	22.345192393s	0.037146614069691
4096	0.377964	5	1	Variance	0.050205	0	0.003566	22.345192393s	-0.108195964189285
4096	0.377964	5	1	Cliquet	0.015772	0	0.000503	22.345192393s	0.0689257878685192
4096	0.755929	0.5	1	Vanilla	0.050986	0.001088	0.001031	26.847921254s	0.0258546105712159
4096	0.755929	0.5	1	Variance	0.048183	0	0.002261	26.847921254s	-0.0578585115951664
4096	0.755929	0.5	1	Cliquet	0.005854	0	0.000278	26.847921254s	0.133836916521402
4096	0.755929	1	1	Vanilla	0.067534	0.003266	0.001433	26.847921254s	0.0716790707269466
4096	0.755929	1	1	Variance	0.036574	0	0.002636	26.847921254s	-0.0881802996684201
4096	0.755929	1	1	Cliquet	0.009996	0	0.000396	26.847921254s	0.400784753363229
4096	0.755929	1.5	1	Vanilla	0.080927	0.004979	0.001725	26.847921254s	0.0859623461842969
4096	0.755929	1.5	1	Variance	0.042882	0	0.003423	26.847921254s	-0.178741740879058
4096	0.755929	1.5	1	Cliquet	0.012219	0	0.00045	26.847921254s	0.58523611831863
4096	0.755929	2	1	Vanilla	0.097512	0.011472	0.002237	26.847921254s	0.160497941113465
4096	0.755929	2	1	Variance	0.04758	0	0.004053	26.847921254s	-0.223259762308998
4096	0.755929	2	1	Cliquet	0.014088	0	0.000495	26.847921254s	0.576720761052042
4096	0.755929	2.5	1	Vanilla	0.108711	0.013777	0.002561	26.847921254s	0.173098089996763
4096	0.755929	2.5	1	Variance	0.033618	0	0.002741	26.847921254s	-0.140380484811292
4096	0.755929	2.5	1	Cliquet	0.015573	0	0.000528	26.847921254s	0.577332117897296
4096	0.755929	3	1	Vanilla	0.119422	0.016371	0.002809	26.847921254s	0.181857767749342
4096	0.755929	3	1	Variance	0.03271	0	0.002417	26.847921254s	-0.227408002267466
4096	0.755929	3	1	Cliquet	0.016505	0	0.00054	26.847921254s	0.495966645517991
4096	0.755929	3.5	1	Vanilla	0.127471	0.01691	0.003012	26.847921254s	0.167359610242133
4096	0.755929	3.5	1	Variance	0.035517	0	0.002855	26.847921254s	-0.20411867521176
4096	0.755929	3.5	1	Cliquet	0.016662	0	0.000536	26.847921254s	0.380561769823515
4096	0.755929	4	1	Vanilla	0.136546	0.018965	0.003317	26.847921254s	0.17214916045737
4096	0.755929	4	1	Variance	0.037737	0	0.002951	26.847921254s	-0.212138293874483
4096	0.755929	4	1	Cliquet	0.017367	0	0.000541	26.847921254s	0.327752293577982
4096	0.755929	4.5	1	Vanilla	0.145692	0.021499	0.00349	26.847921254s	0.18438188454691
4096	0.755929	4.5	1	Variance	0.039222	0	0.003204	26.847921254s	-0.226207386363636
4096	0.755929	4.5	1	Cliquet	0.018054	0	0.000549	26.847921254s	0.299784017278618
4096	0.755929	5	1	Vanilla	0.151969	0.021509	0.003679	26.847921254s	0.161789214562023
4096	0.755929	5	1	Variance	0.040228	0	0.003429	26.847921254s	-0.285419923262754
4096	0.755929	5	1	Cliquet	0.018411	0	0.000551	26.847921254s	0.24778041341918
4096	0.95	0.5	1	Vanilla	0.053021	0.003123	0.001049	23.852879087s	0.066799460775437
4096	0.95	0.5	1	Variance	0.044323	0	0.002111	23.852879087s	-0.133334636893356
4096	0.95	0.5	1	Cliquet	0.006117	0	0.000285	23.852879087s	0.184776292852992
4096	0.95	1	1	Vanilla	0.072276	0.008008	0.001439	23.852879087s	0.146928606566482
4096	0.95	1	1	Variance	0.032984	0	0.002006	23.852879087s	-0.177681932636933
4096	0.95	1	1	Cliquet	0.010805	0	0.000401	23.852879087s	0.514153587443946
4096	0.95	1.5	1	Vanilla	0.088879	0.012931	0.001808	23.852879087s	0.192670522403081
4096	0.95	1.5	1	Variance	0.039622	0	0.004831	23.852879087s	-0.24117590730633
4096	0.95	1.5	1	Cliquet	0.013671	0	0.000469	23.852879087s	0.773611831863
4096	0.95	2	1	Vanilla	0.104498	0.018458	0.002204	23.852879087s	0.243638873681955
4096	0.95	2	1	Variance	0.041163	0	0.003673	23.852879087s	-0.328016847329241
4096	0.95	2	1	Cliquet	0.016518	0	0.000534	23.852879087s	0.848684946838276
4096	0.95	2.5	1	Vanilla	0.117421	0.022487	0.002464	23.852879087s	0.267087514837596
4096	0.95	2.5	1	Variance	0.027419	0	0.002144	23.852879087s	-0.298890252633732
4096	0.95	2.5	1	Cliquet	0.017852	0	0.00056	23.852879087s	0.808163678719741
4096	0.95	3	1	Vanilla	0.129945	0.026894	0.002797	23.852879087s	0.285998456148685
4096	0.95	3	1	Variance	0.026972	0	0.001807	23.852879087s	-0.362936369219141
4096	0.95	3	1	Cliquet	0.018717	0	0.000564	23.852879087s	0.696456086286595
4096	0.95	3.5	1	Vanilla	0.142249	0.031688	0.002943	23.852879087s	0.302694237884171
4096	0.95	3.5	1	Variance	0.028671	0	0.002494	23.852879087s	-0.357527002196029
4096	0.95	3.5	1	Cliquet	0.019905	0	0.000577	23.852879087s	0.64926671638081
4096	0.95	4	1	Vanilla	0.153507	0.035927	0.003233	23.852879087s	0.317747141434605
4096	0.95	4	1	Variance	0.030107	0	0.002539	23.852879087s	-0.371435132990939
4096	0.95	4	1	Cliquet	0.020555	0	0.00058	23.852879087s	0.571483180428135
4096	0.95	4.5	1	Vanilla	0.163899	0.039706	0.003599	23.852879087s	0.33239303802099
4096	0.95	4.5	1	Variance	0.03079	0	0.002602	23.852879087s	-0.392558396464646
4096	0.95	4.5	1	Cliquet	0.020967	0	0.000583	23.852879087s	0.509503239740821
4096	0.95	5	1	Vanilla	0.175422	0.044962	0.004116	23.852879087s	0.341085271317829
4096	0.95	5	1	Variance	0.030478	0	0.002721	23.852879087s	-0.458611624271707
4096	0.95	5	1	Cliquet	0.022088	0	0.000588	23.852879087s	0.496984073195527


==> impled_vol_H_H_4096_10.txt <==
T H Path Estimate Std
0.004 0.05 1 0.21812540273244982 0.050818391711762466
0.004 0.05 2 0.21928535889991438 0.05501255057557471
0.004 0.05 3 0.21018166140269398 0.04766789686416436
0.004 0.05 4 0.21706955794360488 0.05152561348821901
0.004 0.05 5 0.21320584855614394 0.050345116020857575
0.004 0.05 6 0.24689326155238717 0.0512561170178825
0.004 0.05 7 0.20589751671486767 0.04197871145782198
0.004 0.05 8 0.25910182378547475 0.04446877348373305
0.004 0.05 9 0.23509337950509718 0.04336845853095678
0.004 0.05 10 0.1988019830546877 0.0385603858578569
0.004 0.1 1 0.25542124962230817 0.045253066311397444
0.004 0.1 2 0.2559079875141468 0.05192836308377493
0.004 0.1 3 0.23558816171082358 0.04898457993760004
0.004 0.1 4 0.24411745413469232 0.050392891550546694
0.004 0.1 5 0.24467657526246595 0.049130733060272144
0.004 0.1 6 0.2806077263441761 0.048114131731271804
0.004 0.1 7 0.23739716179230694 0.03931356663735562
0.004 0.1 8 0.295238598362188 0.0405096033803304
0.004 0.1 9 0.2745103893745355 0.04020203022564192
0.004 0.1 10 0.2324158847229733 0.036596845323843184
0.004 0.15 1 0.2828191779064322 0.042877970603213224
0.004 0.15 2 0.2860626081405732 0.04805302650494859
0.004 0.15 3 0.2607443499768818 0.04627935748105501
0.004 0.15 4 0.2666293483709916 0.048715699690961366
0.004 0.15 5 0.2706821571292523 0.04840965118048058
0.004 0.15 6 0.3079373131521287 0.04528956412114614
0.004 0.15 7 0.261805756786201 0.038205236652210366
0.004 0.15 8 0.3232406826236583 0.037128240452478686
0.004 0.15 9 0.30493440323488535 0.037518578681784404
0.004 0.15 10 0.2588847067445177 0.03586654427992751
0.004 0.2 1 0.309073316168148 0.040568998347583526
0.004 0.2 2 0.31513726092642563 0.044035724336418544
0.004 0.2 3 0.2875460193174759 0.04306460031039091
0.004 0.2 4 0.2895271059991958 0.04721916716994349
0.004 0.2 5 0.29711961011093674 0.04730632345613657
0.004 0.2 6 0.33482906166209325 0.042487275536231425
0.004 0.2 7 0.2854069192107238 0.03719306904973579
0.004 0.2 8 0.3500715536200849 0.03393215045957109
0.004 0.2 9 0.3341780713769388 0.03549615364459337
0.004 0.2 10 0.2850021146020132 0.03530510002044735
0.004 0.25 1 0.3361581033452891 0.038173976757482166
0.004 0.25 2 0.3444338181936561 0.04009355538595241
0.004 0.25 3 0.31673646898578806 0.03936884348134102
0.004 0.25 4 0.31386794995116846 0.04576682979848622
0.004 0.25 5 0.3254545085984851 0.04516736267321726
0.004 0.25 6 0.3623135684554842 0.039845131590013884
0.004 0.25 7 0.3094574943720335 0.03622581181314289
0.004 0.25 8 0.37708625576328986 0.03085239915476926
0.004 0.25 9 0.363874965088403 0.03390453087826329
0.004 0.25 10 0.3122302762954439 0.03478715029788399
0.004 0.3 1 0.36482546311503994 0.03568914172676772
0.004 0.3 2 0.374455971873373 0.03637148853033703
0.004 0.3 3 0.3484812599898744 0.03554962069032608
0.004 0.3 4 0.3400347299475703 0.044197171834342894
0.004 0.3 5 0.35623679525726926 0.04186234532289842
0.004 0.3 6 0.3906574344218936 0.037466580633384455
0.004 0.3 7 0.33442400605068634 0.035446570753141574
0.004 0.3 8 0.4045874938027722 0.02796331594490942
0.004 0.3 9 0.39465543879586246 0.032485112167434174
0.004 0.3 10 0.34110901996818277 0.0341602582171649
0.004 0.4 1 0.4281845670919151 0.030547986140511383
0.004 0.4 2 0.43731914713362474 0.029721028985841415
0.004 0.4 3 0.41925722994561604 0.028383805028959503
0.004 0.4 4 0.3983536537376338 0.040409752502480405
0.004 0.4 5 0.4252473073195 0.03491697531790404
0.004 0.4 6 0.45017498480087764 0.03321942792104501
0.004 0.4 7 0.388318715916838 0.03428096909551904
0.004 0.4 8 0.46093044352324153 0.02339407872237386
0.004 0.4 9 0.4607879867073386 0.029589634087428592
0.004 0.4 10 0.4044033463540382 0.032723613338363974
0.004 0.5 1 0.5000381046012472 0.026596908013445716
0.004 0.5 2 0.5040274815537809 0.02435745851202771
0.004 0.5 3 0.4978550692819648 0.02259604190158935
0.004 0.5 4 0.46410928910296406 0.03717324999401092
0.004 0.5 5 0.5048371046350527 0.029009170186955476
0.004 0.5 6 0.5129431024113277 0.028745652457807063
0.004 0.5 7 0.44874411248669294 0.03197216221905355
0.004 0.5 8 0.5191083224419466 0.02080973917273461
0.004 0.5 9 0.5343474117231732 0.02701077267869067
0.004 0.5 10 0.4748409203637063 0.032133073751778346
0.04 0.05 1 0.35989615364728167 0.0374126045540464
0.04 0.05 2 0.33612037835955716 0.049329358335904724
0.04 0.05 3 0.3328875458373165 0.05665214088152285
0.04 0.05 4 0.3797303289059982 0.044673304519327245
0.04 0.05 5 0.3616778255803081 0.02783074612792845
0.04 0.05 6 0.37495791400051953 0.02999413834964801
0.04 0.05 7 0.3242158171366636 0.045578609725705585
0.04 0.05 8 0.30326738235807293 0.05243962137131985
0.04 0.05 9 0.4308494213930561 0.04154410935828033
0.04 0.05 10 0.3977306727622471 0.03943471334692944
0.04 0.1 1 0.37320797504736736 0.03657074894822834
0.04 0.1 2 0.3502804723717157 0.04860456457805712
0.04 0.1 3 0.34640881733142936 0.05645338822213887
0.04 0.1 4 0.39209257264060404 0.043753424069602136
0.04 0.1 5 0.3728302162148524 0.02715239754125598
0.04 0.1 6 0.3864564535609354 0.029524572664601553
0.04 0.1 7 0.3375825184104363 0.04456776142217389
0.04 0.1 8 0.3173427488471433 0.050316008678801136
0.04 0.1 9 0.4451782655836053 0.04033215768487143
0.04 0.1 10 0.41095314161643703 0.038538827282186515
0.04 0.15 1 0.3868600744687301 0.03551232910200752
0.04 0.15 2 0.3655559449397394 0.04742649719574411
0.04 0.15 3 0.3603791246611149 0.05590932580553068
0.04 0.15 4 0.40469705009027795 0.042935334280726066
0.04 0.15 5 0.3851128953467274 0.02654829679158485
0.04 0.15 6 0.39860195759428185 0.029130823206898627
0.04 0.15 7 0.3514614950175471 0.04335779900144491
0.04 0.15 8 0.33177121646763685 0.048167676247077226
0.04 0.15 9 0.46047329694556177 0.03892402842227522
0.04 0.15 10 0.4243782554074324 0.037439006996772536
0.04 0.2 1 0.40101102903196423 0.034301103008767264
0.04 0.2 2 0.3817041273456367 0.04603001790515165
0.04 0.2 3 0.37503772027318755 0.055060424450566255
0.04 0.2 4 0.4175384803734739 0.042179307408408896
0.04 0.2 5 0.3978930463335308 0.026114535746747543
0.04 0.2 6 0.41109025665838494 0.02881602168533989
0.04 0.2 7 0.3659646301966753 0.04198195538768558
0.04 0.2 8 0.3468193079845958 0.04603038831752553
0.04 0.2 9 0.4761691873742756 0.03744676258645315
0.04 0.2 10 0.4380352482378369 0.036151728689713426
0.04 0.25 1 0.41568382147005783 0.03297028727264488
0.04 0.25 2 0.39861022403027146 0.044442790907708765
0.04 0.25 3 0.39044359142678986 0.05385445016888041
0.04 0.25 4 0.4306187457885367 0.0414818304844961
0.04 0.25 5 0.410959421765055 0.025870757885898925
0.04 0.25 6 0.42378979375367387 0.0285615666864167
0.04 0.25 7 0.3811369396591559 0.04043238309973768
0.04 0.25 8 0.3626244562155784 0.04390097926910343
0.04 0.25 9 0.49203278799863964 0.03594829559666657
0.04 0.25 10 0.4519006421714936 0.03467241137790731
0.04 0.3 1 0.4309365184981838 0.03155103756590972
0.04 0.3 2 0.4162501816154412 0.04266347873484452
0.04 0.3 3 0.40670228361244476 0.052238009922520014
0.04 0.3 4 0.443981333014945 0.04084836389445758
0.04 0.3 5 0.42426448449919224 0.025816766647439187
0.04 0.3 6 0.4366939864959912 0.02833198710559551
0.04 0.3 7 0.39707101085211 0.03869929581898386
0.04 0.3 8 0.3793322047380699 0.04175035678900289
0.04 0.3 9 0.5079606234006809 0.03444607838683544
0.04 0.3 10 0.4660152597046745 0.03301952169499723
0.04 0.4 1 0.4635551445243972 0.028675575198028994
0.04 0.4 2 0.45373649778370717 0.03862394064558502
0.04 0.4 3 0.44237369810590343 0.04770156576886738
0.04 0.4 4 0.4717743983948372 0.03983222136425509
0.04 0.4 5 0.4517189705605796 0.026321189193020393
0.04 0.4 6 0.46344541571106246 0.02776473720580299
0.04 0.4 7 0.4319100444185154 0.03456521461140643
0.04 0.4 8 0.41582702281795525 0.03722903731391981
0.04 0.4 9 0.5398428316408391 0.03148870511283936
0.04 0.4 10 0.49542522086514706 0.029367322513562968
0.04 0.5 1 0.4997813112033007 0.026815796861825635
0.04 0.5 2 0.494239799186766 0.03441016527661453
0.04 0.5 3 0.48368660067970387 0.04170878020897352
0.04 0.5 4 0.5013801916722935 0.03924592736864404
0.04 0.5 5 0.48084241103919234 0.028041162085741405
0.04 0.5 6 0.4924706477713519 0.026697783867093806
0.04 0.5 7 0.47271859613011863 0.02930395212158798
0.04 0.5 8 0.4562798858355631 0.03221364054138156
0.04 0.5 9 0.571611060932564 0.02852489780650108
0.04 0.5 10 0.5277427584416381 0.025694420000642856
0.08 0.05 1 0.39198097112014646 0.03524887786709553
0.08 0.05 2 0.45384662556431615 0.03137016305735971
0.08 0.05 3 0.39598269033076827 0.04026263646188735
0.08 0.05 4 0.42385122970131167 0.06218862215502205
0.08 0.05 5 0.3703028590513491 0.04029154489873454
0.08 0.05 6 0.42434205781568923 0.037408470670032466
0.08 0.05 7 0.42925921733739514 0.026066257505755117
0.08 0.05 8 0.45000200865417594 0.04004274564802149
0.08 0.05 9 0.4209200804977506 0.027943661527455022
0.08 0.05 10 0.4043079978033368 0.024919480898503633
0.08 0.1 1 0.4026837850158972 0.034478171822975634
0.08 0.1 2 0.46616161854307464 0.030077673670983216
0.08 0.1 3 0.4062233753324706 0.039035292381483115
0.08 0.1 4 0.43412941312908754 0.06121735396083605
0.08 0.1 5 0.3805637039954391 0.03885383952203877
0.08 0.1 6 0.4356593636757911 0.03705658307758173
0.08 0.1 7 0.4399437407645558 0.02534458849775629
0.08 0.1 8 0.46107696970218587 0.03848904100660362
0.08 0.1 9 0.43193115650844455 0.027554748190966188
0.08 0.1 10 0.41371913179537695 0.024781161967702754
0.08 0.15 1 0.41383115689145294 0.03351700204819661
0.08 0.15 2 0.47874496919138065 0.028641372247516388
0.08 0.15 3 0.41738845761002424 0.03766313579455721
0.08 0.15 4 0.4447223964622154 0.059940208939327944
0.08 0.15 5 0.3917233384151168 0.03725620850700407
0.08 0.15 6 0.447630674954911 0.03673190042999323
0.08 0.15 7 0.4514827053448624 0.02448578785015145
0.08 0.15 8 0.47317318032995376 0.036619586707879716
0.08 0.15 9 0.443718828070284 0.027389367595029544
0.08 0.15 10 0.424136337247167 0.02466096372765334
0.08 0.2 1 0.42521551353247794 0.03246207983207232
0.08 0.2 2 0.4913265454327033 0.027125765060918055
0.08 0.2 3 0.4288633137185832 0.03619383313577818
0.08 0.2 4 0.4552117824929623 0.05854403595590852
0.08 0.2 5 0.4032125212565664 0.03564282664933156
0.08 0.2 6 0.45989327716456346 0.03630968084346614
0.08 0.2 7 0.4631931707764138 0.023625460222076216
0.08 0.2 8 0.4855427229528316 0.03469442643530315
0.08 0.2 9 0.45581198955548724 0.02728118330777553
0.08 0.2 10 0.435015990728984 0.024593755229995594
0.08 0.25 1 0.43679903678415505 0.03134998938890608
0.08 0.25 2 0.5038518118777469 0.02554066676264194
0.08 0.25 3 0.4404800207744475 0.03463363489273903
0.08 0.25 4 0.46551320642978894 0.05704016471159305
0.08 0.25 5 0.41484307400598114 0.03403623928984544
0.08 0.25 6 0.4724258437543185 0.035734751242460276
0.08 0.25 7 0.47489404779859545 0.022802313471504146
0.08 0.25 8 0.498001481690402 0.03280260895028122
0.08 0.25 9 0.4681259898392424 0.027155535551488943
0.08 0.25 10 0.44622144575825823 0.024549601953934456
0.08 0.3 1 0.4486182159319273 0.030211468585438904
0.08 0.3 2 0.5163296036672103 0.023908903294260427
0.08 0.3 3 0.4522152116650511 0.032987024524075405
0.08 0.3 4 0.4756316817603889 0.055412208591453016
0.08 0.3 5 0.42656645566777124 0.03242696300600816
0.08 0.3 6 0.4853100971051233 0.034987577620657885
0.08 0.3 7 0.48655095033925894 0.02202928026967645
0.08 0.3 8 0.5104961203331356 0.03098730297708973
0.08 0.3 9 0.4806736927584875 0.026974513489745822
0.08 0.3 10 0.45775629507824417 0.024475801521201067
0.08 0.4 1 0.47327185802469873 0.02805712037073023
0.08 0.4 2 0.5412601595977062 0.02069735416570549
0.08 0.4 3 0.4761746539920684 0.02950904504730581
0.08 0.4 4 0.4954388802718558 0.05173533865596082
0.08 0.4 5 0.45038222588483995 0.029132805211454393
0.08 0.4 6 0.5126470159074165 0.03298848392179927
0.08 0.4 7 0.5098229649466586 0.02067377608293213
0.08 0.4 8 0.5355498830300718 0.027723343558171142
0.08 0.4 9 0.5066236022840748 0.026383311271367393
0.08 0.4 10 0.4822058823024704 0.024015888448966887
0.08 0.5 1 0.49995672646237965 0.026891974390646618
0.08 0.5 2 0.5664130955470424 0.01805518350865363
0.08 0.5 3 0.501141676089223 0.026036186890201235
0.08 0.5 4 0.5149377087210512 0.04751508562276391
0.08 0.5 5 0.4750913046229692 0.025739584225298644
0.08 0.5 6 0.5430401051836807 0.030412278565300547
0.08 0.5 7 0.5333971887013651 0.019710911994131223
0.08 0.5 8 0.5607077261725736 0.02513810282110746
0.08 0.5 9 0.5339622233228699 0.025454938754476335
0.08 0.5 10 0.5099175623826737 0.02270879283515864

